Search for the $B^+_c\rightarrow \chi_{c1}(3872)\pi^+$ decay

A search for the decay $B^+_c\rightarrow \chi_{c1}(3872)\pi^+$ is reported using proton-proton collision data collected with the LHCb detector between 2011 and 2018 at centre-of-mass energies of 7, 8, and 13 $TeV$, corresponding to an integrated luminosity of $9fb^{-1}$. No significant signal is observed. Using the decay $B^+_c\rightarrow \psi(2S)\pi^+$ as a normalisation channel, an upper limit for the ratio of branching fractions $$ \mathcal{R}^{\chi_{c1}(3872)}_{\psi(2S)} = \frac{\mathcal{B}_{B^+_c\rightarrow \chi_{c1}(3872)\pi^+}} {\mathcal{B}_{B^+_c\rightarrow \psi(2S)\pi^+}} \times \frac{\mathcal{B}_{\chi_{c1}(3872)\rightarrow J/\psi\pi^+\pi^-}} {\mathcal{B}_{\psi(2S)\rightarrow J/\psi \pi^+\pi^-}} < 0.05\,(0.06)\,, $$ is set at the 90\,(95)\% confidence level.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -7.22834347172919,
  "fX2" : 6.47592592595999,
  "fY2" : 53.0120181837602,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.006689095992,
  "fYtoPixelk" : 704.006689095992,
  "fYtoPixel" : -13.2801327550978,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 53.0120181837602,
  "fPixeltoYk" : -7.22834347172919,
  "fPixeltoY" : -0.0753004520693618,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 4.999e-4,
  "fUxmax" : 6.45,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 4.999e-4,
      "fX2" : 6.45,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1aaebca0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : 4.999e-4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.0438476169233041, 0.0473975631296667, 0.0514124722191182, 0.0559787485363812, 0.0612040740556851, 0.0672240714844952, 0.0742115505746015, 0.0823895590552134, 0.0920501818604252, 0.103582414493696, 0.117515741230385, 0.134595972111159, 0.155942284105691, 0.183432876495264, 0.200500804696736, 0.220717694560603, 0.245225665434772, 0.275742231953292, 0.314827745332085, 0.338697642309564, 0.366229460378094, 0.398144454127135, 0.435291592371375, 0.47866150441113, 0.529399623836039, 0.588817975207956, 0.65840510985954, 0.697527368579635, 0.739833869048458, 0.785563427760024, 0.834966981320841, 0.888307689005589, 0.945861045172811, 1.00791502416433, 1.07477028717453, 1.14674048884171, 1.22415273128154, 1.30734822534035, 1.39668323348045, 1.49253038657917, 1.59528048888647, 1.70534495257271, 1.82315903724149, 1.9491861125423, 2.08392321637076, 2.22790825092017, 2.38172924931056, 2.54603626396463, 2.63234578994074, 2.72155658458754, 2.81377481704755, 2.90911420303014, 3.00769693323172, 3.10965472519065, 3.21513001603049, 3.32427731636169, 3.43726474895627, 3.55427579979277, 3.67551131381482, 3.80119177343366, 3.9315599046442, 4.06688366386212, 4.20745966856372, 4.35361714693398, 4.50572249650453, 4.66418455986531, 4.82946074780603, 5.00206416774704, 5.1825588602222, 5.3686312632003, 5.55815073065735, 5.75099046435154, 5.94701127033358, 6.14606144734222, 6.5525802051808, 6.96908150913143, 7.39390046276052, 7.82517727944821, 8.69874341472312, 9.57140184830942, 10.0010179983629, 10.4225425591535, 10.6293967838417, 10.8331740568084, 11.033518924915, 11.2300757587002, 11.4224898125331, 11.6104083046125, 11.7934815122187, 11.9713638774416, 12.1437151184607, 12.3102013413185, 12.4704961470283, 12.6242817288002, 12.7712499541215, 12.9111034264305, 13.0435565211564, 13.1683363909551, 13.2851839350722, 13.3938547278974, 13.4941199019337, 13.5857669806007, 13.6686006565254, 13.7424435112208, 13.8071366723447, 13.8625404050382, 13.9085346341826, 13.9450193947653, 13.9719152079297, 13.9891633806742, 13.9967262275753, 13.9945872133313, 13.9827510153501, 13.9612435060423, 13.9301116549143, 13.8894233509952, 13.839267146562, 13.7797519235548, 13.7110064844875, 13.633179070065, 13.5464368061019, 13.4509650827112, 13.3469668690751, 13.2346619674388, 13.1142862102661, 12.9860906047675, 12.8503404292567, 12.7073142860071, 12.5573031154549, 12.4006091767508, 12.2375449997788, 12.0684323138364, 11.8936009582285, 11.7133877800384, 11.5281355243223, 11.3381917219224, 11.1439075800203, 10.9456368804262, 10.7437348904743, 10.5385572912201, 10.1197937837147, 9.69216086505313, 9.25841552032115, 8.38315774911398, 7.94662650297941, 7.5139025919542, 7.0870827889685, 6.66808005195298, 6.25861438509446, 6.05794121995559, 5.86020712757831, 5.66557083513424, 5.47417851860685, 5.28616389072639, 5.10164833073227, 4.92074105359334, 4.74353931621708, 4.57012865809222, 4.40058317373571, 4.23528155548493, 4.07641883471879, 3.92407144037893, 3.77786324485131, 3.63745095596532, 3.50252068560103, 3.37278490040217, 3.24797970877136, 3.12786244435026, 3.01220951135755, 2.90081446159087, 2.79348627670684, 2.69004783268481, 2.59033452621636, 2.49419304521416, 2.40148026776589, 2.31206227570739, 2.22581347059443, 2.14261578125883, 2.06235795335926, 1.91024719267766, 1.76870487935117, 1.63702929460266, 1.51458076787814, 1.40077162487165, 1.29505814962145, 1.19693417538306, 1.10592599114827, 1.02158830840174, 0.943501079207212, 0.871266994416476, 0.804509521558639, 0.742871367227028, 0.686013269626145, 0.633613044223774, 0.585364819844678, 0.540978414553985, 0.500178810723465, 0.462705697084837, 0.428313052606705, 0.367854184756395, 0.317105010500984, 0.274571848741097, 0.238951115627686, 0.209114923630197, 0.184095836963653, 0.163071113440855, 0.130342374479555, 0.106648215223988, 0.0890682831427328, 0.0756554427433996, 0.0566624454225333, 0.0438828325786128, 0.034744465405332, 0.0279681842844949, 0.0228235753223424, 0.0188477410750516, 0.015729106073207, 0.0132506821632094, 0.0112578781528767, 0.00963854480051923, 0.00831002908547948, 0.00721054587680202, 0.00629330928533515, 0.00552247067929977, 0.00487026247600386, 0.00431496056689259, 0.00383941129097969, 0.00342995337980985, 0.00307561993778965, 0.00276754143547556, 0.002498494659901, 0.00226255878715313, 0.00205485086671128, 0.00187132073054662, 0.00187132073054662, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.3963988503329,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.3963988503329,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 13.9967262275753,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol1)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 4.52007567268368e-4, 4.88602544630038e-4, 5.29990638617014e-4, 5.77062557103518e-4, 6.30928350546686e-4, 6.92986099261237e-4, 7.65017229946903e-4, 8.49321052544314e-4, 9.48908553961302e-4, 0.00106778973345289, 0.00121142283290324, 0.0013874961100965, 0.00160754671334084, 0.0018909362487519, 0.00206688270253872, 0.00227529054420281, 0.00252793342586485, 0.00284251651980008, 0.00324543346392239, 0.00349149869667173, 0.00377531321113894, 0.00410431213277069, 0.00448724714194417, 0.00493433024039447, 0.00545736924543641, 0.00606988929417007, 0.00678723526765949, 0.0071905310048268, 0.00762665181818821, 0.00809805957158165, 0.00860734107024319, 0.00915720911801255, 0.00975050367618156, 0.0103901933572044, 0.0110793775572302, 0.0118212896166312, 0.012619301500452, 0.0134769306150055, 0.0143978495277012, 0.0153858995414004, 0.0164451093010035, 0.0175797198902297, 0.0187942182264615, 0.0200933810023156, 0.0214823319829085, 0.022966616187078, 0.0245522954133594, 0.0262460707925054, 0.0271358012181471, 0.0280554396635593, 0.0290060805840214, 0.0299888962293557, 0.0310051462146407, 0.0320561883633628, 0.0331434910029299, 0.0342686469215039, 0.035433389229582, 0.0366396094108208, 0.0378893778955139, 0.0391849675487634, 0.0405288805358904, 0.0419238791125449, 0.0433730209898018, 0.0448797000495048, 0.0464476933374444, 0.048081215448562, 0.0497849816479691, 0.0515642813550935, 0.0534249290384842, 0.0553430751113488, 0.0572967555949449, 0.0592846633768491, 0.0613053635622414, 0.0633572923234187, 0.0675479318079084, 0.071841477372588, 0.076220766265192, 0.080666626688376, 0.0896718710177156, 0.0986677582129425, 0.103096499487173, 0.1074418278, 0.109574205371261, 0.11167486387636, 0.113740139090882, 0.115766364972772, 0.117749884591031, 0.119687061258993, 0.121574289824843, 0.123408008070123, 0.125184708165479, 0.126900948131478, 0.128553363251356, 0.130138677381865, 0.131653714108021, 0.13309540768747, 0.134460813730606, 0.135747119563153, 0.136951654218937, 0.138071898011981, 0.139105491638679, 0.140050244762846, 0.140904144038788, 0.141665360530198, 0.142332256485562, 0.14290339143404, 0.143377527569199, 0.143753634391657, 0.144030892585629, 0.144208697108408, 0.144286659476019, 0.144264609232638, 0.144142594595799, 0.143920882273844, 0.143599956456655, 0.143180516985111, 0.142663476709264, 0.142049958049539, 0.1413412887796, 0.140538997053657, 0.139644805704971, 0.13866062584616, 0.137588549805446, 0.13643084343637, 0.135189937841593, 0.133868420554182, 0.132469026222303, 0.1309946268455, 0.129448221612509, 0.127832926392173, 0.126151962930221, 0.124408647805462, 0.12260638119953, 0.120748635534449, 0.118838944032087, 0.116880889249073, 0.114878091639944, 0.112834198200059, 0.11075287123845, 0.108637777329035, 0.10432091161158, 0.0999126146775372, 0.0954413071848356, 0.0864186244564197, 0.0819185982190292, 0.0774578202783835, 0.0730579054290318, 0.0687385735901215, 0.0645175555977327, 0.0624488961002479, 0.0604105343298054, 0.0584041065414112, 0.0564311196048869, 0.0544929519113549, 0.0525908547109077, 0.0507259538570313, 0.0488992519323344, 0.0471116307292363, 0.0453638540585139, 0.0436598257081989, 0.0420221733799381, 0.0404516849491601, 0.0389444830665417, 0.0374970288702292, 0.0361060866129816, 0.0347686922282888, 0.0334821253630889, 0.0322438844668303, 0.0310516645799223, 0.0299033375103156, 0.0287969341262134, 0.0277306285268418, 0.0267027238824474, 0.0257116397599649, 0.0247559007727723, 0.023834126412011, 0.0229450219334916, 0.0220873701887067, 0.0212600243010936, 0.0196919752321717, 0.0182328720653074, 0.0168754810619396, 0.0156132081138531, 0.0144399951213832, 0.0133502371338761, 0.0123387162805586, 0.0114005492638781, 0.0105311457824076, 0.00972617572976632, 0.00898154340465666, 0.00829336728424775, 0.00765796417353649, 0.0070718367581963, 0.00653166376658609, 0.0060342920949452, 0.00557673037362458, 0.00515614355575478, 0.00476984819645635, 0.00441530816319347, 0.0037920618457341, 0.00326890888086054, 0.00283045150679284, 0.00246325159836746, 0.00215568221358365, 0.00189777044339094, 0.00168103496723832, 0.00134364747127623, 0.00109939384850098, 9.18169351245169e-4, 7.79901737530471e-4, 5.84110515189794e-4, 4.52370591391519e-4, 3.58166814661193e-4, 2.88312839474499e-4, 2.35279120775555e-4, 1.94293833727377e-4, 1.62145071279296e-4, 1.36595989235059e-4, 1.16052968748252e-4, 9.93599080860053e-5, 8.56647702753627e-5, 7.43306370823092e-5, 6.48752114649111e-5, 5.6928944198436e-5, 5.02055903650929e-5, 4.44812048078139e-5, 3.95789572877809e-5, 3.53580192456885e-5, 3.17053373357566e-5, 2.85294791220195e-5, 2.57559833874264e-5, 2.33238147234226e-5, 2.11826367436589e-5, 1.9290697883827e-5, 1.9290697883827e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol1)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.15871532542362,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.15871532542362,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.144286659476019,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol1)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 64,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.165531915869063, 0.163174341806176, 0.160816767743289, 0.158459193680401, 0.156101619617514, 0.153744045554626, 0.151386471491739, 0.149028897428852, 0.146671323365964, 0.144313749303077, 0.14195617524019, 0.139598601177302, 0.137241027114415, 0.134883453051527, 0.13252587898864, 0.130168304925753, 0.127810730862865, 0.125453156799978, 0.123095582737091, 0.120738008674204, 0.118380434611316, 0.116022860548429, 0.113665286485541, 0.111307712422654, 0.108950138359767, 0.106592564296879, 0.104234990233992, 0.101877416171105, 0.0995198421082173, 0.09716226804533, 0.0948046939824422, 0.0924471199195549, 0.0900895458566676, 0.0877319717937803, 0.085374397730893, 0.0830168236680057, 0.0806592496051183, 0.078301675542231, 0.0759441014793437, 0.073586527416456, 0.0712289533535686, 0.0688713792906813, 0.066513805227794, 0.0641562311649067, 0.0617986571020194, 0.0594410830391321, 0.0570835089762447, 0.0547259349133574, 0.0523683608504697, 0.0500107867875824, 0.0476532127246951, 0.0452956386618078, 0.0429380645989204, 0.0405804905360331, 0.0382229164731458, 0.0358653424102585, 0.0335077683473712, 0.0311501942844834, 0.0287926202215961, 0.0264350461587088, 0.0240774720981789, 0.0240774720981789, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol1)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.18208510745597,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.18208510745597,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.165531915869063,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_zKKbAO]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.139264432611231, 0.139264432611231, 0.137618396201841, 0.135972359792452, 0.134326323383062, 0.132680286973673, 0.131034250564283, 0.129388214154893, 0.127742177745504, 0.126096141336114, 0.124450104926725, 0.122804068517335, 0.121158032107946, 0.119511995698557, 0.117865959289167, 0.116219922879777, 0.114573886470388, 0.112927850060998, 0.111281813651609, 0.109635777242219, 0.10798974083283, 0.10634370442344, 0.104697668014051, 0.103051631604661, 0.101405595195272, 0.0997595587858822, 0.0981135223764927, 0.0964674859671033, 0.0948214495577138, 0.0931754131483243, 0.0915293767389348, 0.0898833403295451, 0.0882373039201556, 0.0865912675107661, 0.0849452311013766, 0.0832991946919872, 0.0816531582825977, 0.0800071218732082, 0.0783610854638187, 0.0767150490544292, 0.0750690126450395, 0.07342297623565, 0.0717769398262605, 0.0701309034168711, 0.0684848670074816, 0.0668388305980921, 0.0651927941887026, 0.0635467577793131, 0.0619007213699237, 0.0602546849605339, 0.0586086485511444, 0.0569626121417549, 0.0553165757323655, 0.053670539322976, 0.0520245029135865, 0.050378466504197, 0.0487324300948076, 0.0470863936854181, 0.0454403572760283, 0.0437943208666388, 0.0421482844572494, 0.0405022480495058, 0.0405022480495058, 0.0405022480495058, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_zKKbAO]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.153190875872354,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.153190875872354,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.139264432611231,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 110,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.256875, 6.2575, 6.25875, 6.26, 6.265, 6.26625, 6.2675, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.28, 6.28125, 6.2825, 6.28375, 6.285, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.349095972970866, 0.349095972970866, 0.348678903682314, 0.348731590393476, 0.349341328156948, 0.350616908997418, 0.352695353702666, 0.355751253451181, 0.360009955282113, 0.365766555116465, 0.373414058456951, 0.383487407820813, 0.396740101506504, 0.414302853632003, 0.43807322508471, 0.471738786973223, 0.523326939869232, 0.610743354513097, 0.771591963533062, 0.899925510342648, 1.07630568237039, 1.31657921947493, 1.63980883251518, 1.83945244507644, 2.06867919973884, 2.33113059000649, 2.63100568375867, 2.97333526066779, 3.36443324735264, 3.81263684038414, 4.32952807153714, 4.93198540125828, 5.27284762373751, 5.64269306163799, 6.42713656037391, 7.25763990459422, 10.7426976945714, 11.5575545286728, 12.3054833878935, 12.9641310059458, 13.2534089825727, 13.5127932076639, 13.740135871746, 13.9335260198911, 14.0913172149696, 14.2121516883818, 14.2949804697574, 14.339079067074, 14.3440583605464, 14.3098704749895, 14.2368095033446, 14.1255070656596, 13.976922799865, 13.7923299899946, 13.5732966410034, 13.3216624041408, 12.7291445793441, 12.0338379891559, 11.2571717495912, 10.4218144636731, 9.55055569323481, 7.78605747272526, 6.93051478341771, 6.11331291716465, 5.34593353808165, 4.63664047781463, 4.00650027532019, 3.47015347891872, 3.00997395299925, 2.61292600808679, 2.26930691459041, 1.97162578572846, 1.71388110768592, 1.49109461583118, 1.13391167877669, 0.871767724987913, 0.682015767646654, 0.546325254733424, 0.450079503143047, 0.333425740830974, 0.272417591023092, 0.237101715959257, 0.213909316943773, 0.196994353703777, 0.183758172281489, 0.172908426713188, 0.16370717356006, 0.155686743553444, 0.148532349316875, 0.142024765852556, 0.13600780834946, 0.130368171464163, 0.125022350139036, 0.119907922324888, 0.114977619835527, 0.110195224489948, 0.105532682460542, 0.100968045693597, 0.0964839836978871, 0.0920666943763984, 0.0877050977801915, 0.0833902329473868, 0.0791148022038002, 0.0748728236901115, 0.0706593641194131, 0.0664703315761151, 0.0664703315761151, 0.0664703315761151, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 112,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 110,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.778464196601,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.778464196601,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 14.3440583605464,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]",
      "fTitle" : "Histogram of ds_1000_plot__fmbcp_pvj_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [0, 1, 1, 0, 0, 2, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 3, 2, 5, 3, 8, 13, 18, 13, 11, 6, 7, 3, 1, 0, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]",
        "fTitle" : "Histogram of ds_1000_plot__fmbcp_pvj_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.6531080546221,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.6531080546221,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [0, 0.82724622097655, 0.82724622097655, 0, 0, 1.29181456018103, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0, 1.63270468610957, 1.29181456018103, 2.15969114440678, 1.63270468610957, 2.76838605646272, 3.5586623304375, 4.20288721196007, 3.5586623304375, 3.26557940095131, 2.37993137929577, 2.58147045606626, 1.63270468610957, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.9181858328834, 2.63785962345524, 3.38247265214689, 2.9181858328834, 3.94514151986907, 4.69757337260906, 5.32100732238368, 4.69757337260906, 4.41652052316603, 3.58364154598457, 3.77028072043409, 2.9181858328834, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 23.3210073223837,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.65259259277996,
  "fY1" : -4.33677721315806,
  "fX2" : 3.71432098766,
  "fY2" : 31.8071988644726,
  "fXtoAbsPixelk" : -59172.0001272048,
  "fXtoPixelk" : -59172.0001272048,
  "fXtoPixel" : 16200.0000476838,
  "fYtoAbsPixelk" : 704.011114995319,
  "fYtoPixelk" : 704.011114995319,
  "fYtoPixel" : -22.1337021218071,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.65259259277996,
  "fPixeltoXk" : 3.65259259277996,
  "fPixeltoX" : 6.17283948800344e-5,
  "fAbsPixeltoYk" : 31.8071988644726,
  "fPixeltoYk" : -4.33677721315806,
  "fPixeltoY" : -0.0451799700970383,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.66,
  "fUymin" : 4.999e-4,
  "fUxmax" : 3.71,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.66,
      "fY1" : 4.999e-4,
      "fX2" : 3.71,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1aade4b0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.66,
        "fXmax" : 3.71,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : 4.999e-4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 246,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.679125, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.710001],
      "fY" : [0, 0.0344155532583573, 0.0368737154541681, 0.0396249165821667, 0.0427193966256737, 0.0462188894357754, 0.0501999789230597, 0.0547586703793378, 0.0600167117562776, 0.0661304821797584, 0.0733037267984619, 0.081806209816131, 0.0920018823071165, 0.104393870255324, 0.119705437263637, 0.139058509081477, 0.164452595994976, 0.180579524894501, 0.200133709327846, 0.224583992399919, 0.256219968459176, 0.275768254153594, 0.298550300702656, 0.325278277729454, 0.356808544527049, 0.394160949309075, 0.438537726911854, 0.491341190656456, 0.554189431384698, 0.589948279543532, 0.62892941399234, 0.671401154782376, 0.717647281721267, 0.767967255806894, 0.822676454003649, 0.882106451180139, 0.946605394864834, 1.01653853318889, 1.09228897471042, 1.17425878170732, 1.26287052731064, 1.35856948330983, 1.46182665201117, 1.57314291556714, 1.69305465444837, 1.82214128983898, 1.96103534224436, 2.11043578421258, 2.27112571878044, 2.4439957665737, 2.53531347881339, 2.63007503754972, 2.72843745732239, 2.83057226512138, 2.93666760715005, 3.04693069385385, 3.16159064367573, 3.28090179848795, 3.40514759915745, 3.53464512897385, 3.66975045674304, 3.81086494166627, 3.95844270042839, 4.11299948559732, 4.27512328678271, 4.44548704625349, 4.62486398477067, 4.81414616929987, 5.01436713313286, 5.2267071254029, 5.44788945539193, 5.67477325117764, 5.90723344427161, 6.1451220249476, 6.38826737455655, 6.63647368481585, 6.88952047264276, 7.14716219888811, 7.4091279989825, 7.6751215330221, 7.94482096234481, 8.21787905903606, 8.77255702891543, 9.33588288401487, 9.90420896857574, 10.4735419778382, 11.0395821988683, 11.5977723049893, 11.8724430108994, 12.1433551522885, 12.4098936852803, 12.6714397104427, 12.9273728922963, 13.177073952447, 13.4199272224464, 13.65532324167, 13.8826613847464, 14.1013525025264, 14.3108215601139, 14.5105102551021, 14.6998795990069, 14.8784124448356, 15.0456159437839, 15.2010239143375, 15.3441991074407, 15.4110712140105, 15.4747353519016, 15.5351459355242, 15.5922595649177, 15.6460350802086, 15.696433613424, 15.7434186375701, 15.7869560128907, 15.8270140302132, 15.8635634513085, 15.8965775461905, 15.926032127283, 15.9519055803946, 15.9741788924453, 15.9928356758904, 16.0078621897984, 16.0192473575445, 16.0269827810841, 16.0310627517836, 16.0314842577861, 16.0282469878983, 16.021353331992, 16.0108083779202, 15.9966199049512, 15.9787983737357, 15.9573569128236, 15.932311301755, 15.9036799507598, 15.8714838771007, 15.8357466781037, 15.7964945009265, 15.7537560091212, 15.7075623460496, 15.6579470952233, 15.6049462376396, 15.5485981061858, 15.4889433372036, 15.4260248192962, 15.290579026714, 15.1426467726099, 14.9826464327844, 14.8110266504886, 14.6282641431061, 14.4348613950938, 14.2313442532016, 14.0182594405107, 13.7961720061268, 13.5656627275506, 13.3273254828215, 13.0817646093895, 12.8295922664111, 12.5714258168304, 12.3078852450409, 12.0395906252996, 11.7671596553228, 11.4912052686464, 10.9311404838644, 10.3641198551414, 9.22699127751028, 8.66505713812477, 8.1124304186725, 7.84062204685292, 7.57230895014, 7.30782860819852, 7.0474930531934, 6.79158881214684, 6.54037697983206, 6.294093415518, 6.05294905630208, 5.81884094929343, 5.59469449001388, 5.37998092333293, 5.17414516266051, 4.97667892221459, 4.78711622521154, 4.60502935814109, 4.43002522402259, 4.26174205302295, 4.09984643354075, 3.94403063103369, 3.79401016555071, 3.64952162210414, 3.51032067083882, 3.37618027646388, 3.24688907856958, 3.1222499263841, 3.00207855325512, 2.88620237762388, 2.77445941859909, 2.66669731544717, 2.56277244134625, 2.46254910269246, 2.3658988161031, 2.27269965598749, 2.18283566622511, 2.01267609321224, 1.85459298035921, 1.70782589545596, 1.57167054966188, 1.44547036097685, 1.32860974545213, 1.22050882088734, 1.12061925886011, 1.02842106360613, 0.943420092148748, 0.865146160390173, 0.793151605614446, 0.727010197815013, 0.666316311032915, 0.610684281969947, 0.559747896935853, 0.513159959995163, 0.470591905264052, 0.431733424901397, 0.363992960545333, 0.307806329845522, 0.261306408539331, 0.22287446473757, 0.191121194848218, 0.164866041533234, 0.143115516105669, 0.125041290222, 0.0973066868555767, 0.0775542593203234, 0.0630900079339926, 0.0521811346149867, 0.0370079865684384, 0.0271177616975549, 0.0203224734332011, 0.015502450365153, 0.0120065589711499, 0.0094249975620504, 0.00748848855318833, 0.00601528670408245, 0.00488018563590104, 0.0039953902333455, 0.00329835017606631, 0.00274384894757471, 0.00229876189554828, 0.00229876189554828, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 248,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 246,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 17.6346326835647,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 17.6346326835647,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 16.0314842577861,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol1)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 54,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.710001],
      "fY" : [0, 1.63075000538753e-7, 0.00256086086918105, 0.00515652409726077, 0.00778731974239371, 0.0104534146256288, 0.0131549754058301, 0.0158921685795859, 0.0186651604811234, 0.0214741172822177, 0.0243192049921112, 0.0272005894574224, 0.0301184363620603, 0.0330729112271323, 0.0360641794108641, 0.0390924061085074, 0.0421577563522541, 0.0452603950111435, 0.0484004867909825, 0.0515781962342518, 0.0547936877200205, 0.0580471254638525, 0.0613386735177261, 0.0646684957699402, 0.0680367559450285, 0.0714436176036643, 0.0748892441425814, 0.0783737987944787, 0.0818974446279324, 0.085460344547309, 0.0890626612926689, 0.0927045574396872, 0.0963861953995575, 0.100107737418905, 0.103869345579692, 0.107671181799134, 0.111513407829609, 0.115396185258565, 0.119319675508425, 0.12328403983651, 0.127289439334936, 0.131336034930532, 0.135423987384739, 0.139553457293532, 0.143724605087319, 0.147937591030859, 0.152192575223157, 0.156489717597387, 0.160829177920795, 0.165211115794609, 0.169635690653939, 0.174103061763209, 0.174103061763209, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol1)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.19151336793953,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.19151336793953,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.174103061763209,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol1)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 246,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.679125, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.710001],
      "fY" : [0, 5.93243723993963e-4, 6.35616696593782e-4, 6.83040975679982e-4, 7.36382581176018e-4, 7.96705660429455e-4, 8.65330341115542e-4, 9.43911530142488e-4, 0.00103454787772503, 0.00113993499460334, 0.00126358497107686, 0.00141014791169653, 0.00158589748258876, 0.00179950640012948, 0.00206344203887993, 0.00239704377730761, 0.00283477850075948, 0.00311276907336831, 0.00344983752337456, 0.00387130327385936, 0.00441663358160387, 0.00475360035113382, 0.00514630960190512, 0.0056070374741892, 0.00615054560125924, 0.00679441378337652, 0.0075593657400193, 0.00846957407624651, 0.00955293089739647, 0.0101693298867787, 0.0108412735627184, 0.011573387135952, 0.012370562307293, 0.0132379610846347, 0.0141810198299444, 0.0152054541192107, 0.0163172652023551, 0.0175227491037325, 0.0188285097197268, 0.0202414776645644, 0.0217689371116548, 0.0234185635062416, 0.0251984758275574, 0.0271173081135677, 0.0291843063102978, 0.0314094582851066, 0.033803667213582, 0.0363789817492578, 0.0391489007587171, 0.0421287764605551, 0.0437028804497893, 0.0453363483058541, 0.0470318865925393, 0.048792452034368, 0.0506212878322705, 0.0525219658101655, 0.0544984354346592, 0.0565550809653433, 0.0586967882604857, 0.0609290230951139, 0.063257923263463, 0.0656904072603611, 0.0682343029963816, 0.0708985008407061, 0.073693136360329, 0.0766298095075932, 0.0797218488017377, 0.0829846313928776, 0.086435972980045, 0.0900962183005685, 0.0939088848626697, 0.0978198313732599, 0.101826901943829, 0.105927545232532, 0.110118802934855, 0.114397299773527, 0.118759235135374, 0.123200376499182, 0.127716054792667, 0.132301161808306, 0.136950149799559, 0.141657033368502, 0.151218385528044, 0.160928807022434, 0.170725420789378, 0.180539391585431, 0.190296602406174, 0.199918495588186, 0.204653176772095, 0.209323069085792, 0.213917570609942, 0.21842601296443, 0.222837703015051, 0.22714196584927, 0.231328188781588, 0.235385866134884, 0.239304644531153, 0.243074368415649, 0.246685125530372, 0.250127292046336, 0.253391577061457, 0.25646906616993, 0.259351263809941, 0.262030134101447, 0.26449813989239, 0.265650858758624, 0.266748279740464, 0.267789617048858, 0.268774122569889, 0.269701086803512, 0.270569839756693, 0.271379751789405, 0.272130234412021, 0.272820741032497, 0.273450767652079, 0.274019853508263, 0.274527581663752, 0.274973579540388, 0.275357519397099, 0.275679118750904, 0.275938140740251, 0.276134394430007, 0.276267735057509, 0.276338064219252, 0.276345329997859, 0.276289527029084, 0.276170696508736, 0.275988926139509, 0.275744350017815, 0.275437148460828, 0.275067547774071, 0.274635819959949, 0.274142282367806, 0.273587297286145, 0.272971271477729, 0.27229465565846, 0.271557943921005, 0.270761673104151, 0.269906422109169, 0.268992811164378, 0.268021501039192, 0.266993192209188, 0.265908623973678, 0.26357385498747, 0.261023848580055, 0.258265816572671, 0.255307492526682, 0.252157093935902, 0.248823282458278, 0.245315122463105, 0.241642038178846, 0.237813769731813, 0.233840328369091, 0.229731951160447, 0.225499055471442, 0.221152193495586, 0.216702007127526, 0.212159183449575, 0.207534411093075, 0.202838337723367, 0.198081528882451, 0.18842732062063, 0.178653209862051, 0.159051770158621, 0.149365338591305, 0.139839345196245, 0.135154003964027, 0.13052891310771, 0.125969889988171, 0.121482313310851, 0.117071122132123, 0.112740817115812, 0.108495463924615, 0.104338698621223, 0.100303221865223, 0.096439460640034, 0.0927383004426777, 0.0891901728773367, 0.0857863162847718, 0.0825186983140185, 0.0793799461835398, 0.0763632838198865, 0.0734624751564344, 0.070671772956213, 0.067985872594755, 0.0653998703024102, 0.0629092254202771, 0.0605097262725455, 0.0581974593012834, 0.0559687811468845, 0.053820293390698, 0.051748819706189, 0.0497513851905326, 0.0478251976716418, 0.0459676308064702, 0.0441762088042027, 0.0424485926241651, 0.0407825675130497, 0.03917603175856, 0.0376269865481174, 0.0346938330982928, 0.0319688496041883, 0.0294389279913026, 0.0270919279656398, 0.0249165315876644, 0.0229021276284522, 0.0210387202738012, 0.0193168576229148, 0.0177275761638201, 0.0162623580261968, 0.014913098334815, 0.0136720804304445, 0.0125319571036863, 0.0114857363107797, 0.0105267701175908, 0.00964874585578186, 0.00884567867867119, 0.00811190487813724, 0.00744207547205353, 0.00627438814655884, 0.00530586191701361, 0.00450431192378746, 0.00384183501138311, 0.00329448283207245, 0.00284190533579664, 0.00246697709894371, 0.0021554196763144, 0.00167733991798312, 0.00133685422010787, 0.0010875243228723, 8.99480836145146e-4, 6.37931216870605e-4, 4.67446849250688e-4, 3.50311957206526e-4, 2.67226021810986e-4, 2.06965022556145e-4, 1.62464935849521e-4, 1.29084045316076e-4, 1.03689487669494e-4, 8.41229974915699e-5, 6.88711921335572e-5, 5.68558502255245e-5, 4.72975446745392e-5, 3.9625283872469e-5, 3.9625283872469e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol1)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 248,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 246,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.303979862997645,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.303979862997645,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.276345329997859,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_zKKbAO]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.658999, 3.659, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.711, 3.711001],
      "fY" : [0, 0.103269846681293, 0.103269846681293, 0.103959022093576, 0.10464819750586, 0.105337372918143, 0.106026548330427, 0.10671572374271, 0.107404899154993, 0.108094074567277, 0.10878324997956, 0.109472425391844, 0.110161600804127, 0.110850776216411, 0.111539951628694, 0.112229127040977, 0.112918302453261, 0.113607477865544, 0.114296653277828, 0.114985828690111, 0.115675004102394, 0.116364179514678, 0.117053354926961, 0.117742530339245, 0.118431705751528, 0.119120881163812, 0.119810056576095, 0.120499231988379, 0.121188407400662, 0.121877582812945, 0.122566758225229, 0.123255933637512, 0.123945109049796, 0.124634284462079, 0.125323459874363, 0.126012635286646, 0.126701810698929, 0.127390986111213, 0.128080161523496, 0.12876933693578, 0.129458512348063, 0.130147687760346, 0.13083686317263, 0.131526038584913, 0.132215213997197, 0.13290438940948, 0.133593564821764, 0.134282740234047, 0.13497191564633, 0.135661091058614, 0.136350266470897, 0.137039441883181, 0.137728617294775, 0.137728617294775, 0.137728617294775, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_zKKbAO]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6537988,
          "fXmax" : 3.7162012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.151501479024252,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.151501479024252,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 0.137728617294775,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 105,
      "fX" : [3.658999, 3.659, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.68075, 3.681, 3.68125, 3.6815, 3.68175, 3.682, 3.68225, 3.6825, 3.682625, 3.68275, 3.682875, 3.683, 3.68325, 3.6835, 3.68375, 3.684, 3.6845, 3.68475, 3.684875, 3.685, 3.685125, 3.68525, 3.685375, 3.6855, 3.685625, 3.68575, 3.685875, 3.686, 3.686125, 3.68625, 3.686375, 3.6865, 3.686625, 3.68675, 3.686875, 3.687, 3.687125, 3.68725, 3.6875, 3.68775, 3.688, 3.6885, 3.68875, 3.689, 3.689125, 3.68925, 3.6895, 3.68975, 3.69, 3.69025, 3.6905, 3.69075, 3.691, 3.69125, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.711, 3.711001],
      "fY" : [0, 0.138278806738645, 0.138278806738645, 0.144029215113519, 0.150112679160967, 0.156580471867387, 0.16349555805226, 0.170936008412715, 0.178999649644059, 0.187810494682403, 0.19752778443614, 0.208358942153494, 0.220578547989377, 0.234556992368176, 0.25080623951128, 0.270062185754358, 0.293466261420553, 0.323052608713534, 0.363140595140191, 0.424022917521873, 0.530212290464954, 0.615297893414927, 0.734900229516793, 0.903142264301974, 1.138023140458, 1.46172553251058, 1.66510756902215, 1.90132016461564, 2.17492136812665, 2.49136052771696, 2.85750324079834, 3.28255286118549, 3.77968510254012, 4.36902209078644, 4.70774843969473, 5.08327046640195, 5.50345169369795, 5.95975071965974, 6.93904900569138, 7.99662351507313, 9.11400145152786, 10.2661880635449, 12.5459944407137, 13.5985670508024, 14.0855786081568, 14.539815347073, 14.9565456073105, 15.3313097637693, 15.6600031026936, 15.9389540965953, 16.1649959383589, 16.3355293342085, 16.4485747673231, 16.5028127223367, 16.4976106962102, 16.4330362009397, 16.3098553739926, 16.1295172375675, 15.8941240714016, 15.6063887696095, 15.2695804244319, 14.8874597049929, 14.4642058655, 14.0043374157631, 12.9940239721288, 11.8962471924952, 10.750800167776, 8.46243767545202, 7.38021738417392, 6.36960634985348, 5.9039917616982, 5.47673298144195, 4.72086768097255, 4.0749732149992, 3.51950752620595, 3.04002325396773, 2.62551147892083, 2.26729396815851, 1.9582853033089, 1.69250630444434, 1.46476838159717, 1.10549045601826, 0.848862622775972, 0.669057481239788, 0.545234639824017, 0.461089292247016, 0.366101103839136, 0.322367460322492, 0.301169627895336, 0.290388469969882, 0.285022335642088, 0.282845683493569, 0.282719702356616, 0.283982195284434, 0.286216456994699, 0.289148728451127, 0.292594291648956, 0.29642594187711, 0.300554530404888, 0.304916588291798, 0.309466279029369, 0.314170066237404, 0.314170066237404, 0.314170066237404, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pbase_pbase_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 107,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 105,
          "fXmin" : 3.6537988,
          "fXmax" : 3.7162012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 18.1530939945704,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18.1530939945704,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase",
      "_ymin" : 0,
      "_ymax" : 16.5028127223367,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]",
      "fTitle" : "Histogram of ds_1000_plot__fmp_pvjb_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 50,
      "fX" : [3.6605, 3.6615, 3.6625, 3.6635, 3.6645, 3.6655, 3.6665, 3.6675, 3.6685, 3.6695, 3.6705, 3.6715, 3.6725, 3.6735, 3.6745, 3.6755, 3.6765, 3.6775, 3.6785, 3.6795, 3.6805, 3.6815, 3.6825, 3.6835, 3.6845, 3.6855, 3.6865, 3.6875, 3.6885, 3.6895, 3.6905, 3.6915, 3.6925, 3.6935, 3.6945, 3.6955, 3.6965, 3.6975, 3.6985, 3.6995, 3.7005, 3.7015, 3.7025, 3.7035, 3.7045, 3.7055, 3.7065, 3.7075, 3.7085, 3.7095],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 1, 2, 6, 9, 15, 7, 18, 12, 11, 8, 3, 1, 0, 0, 0, 0, 0, 1, 0, 3, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pbase]",
        "fTitle" : "Histogram of ds_1000_plot__fmp_pvjb_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.655,
          "fXmax" : 3.715,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.6531080546221,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.6531080546221,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [0, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 1.29181456018103, 2.37993137929577, 2.94346103725076, 3.82938009857506, 2.58147045606626, 4.20288721196007, 3.41526599430015, 3.26557940095131, 2.76838605646272, 1.63270468610957, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0, 1.63270468610957, 0, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.63785962345524, 3.58364154598457, 4.11020413766764, 4.95873843272062, 3.77028072043409, 5.32100732238368, 4.55981905739127, 4.41652052316603, 3.94514151986907, 2.9181858328834, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.9181858328834, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 23.3210073223837,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -1.44521095458693,
  "fX2" : 6.47592592595999,
  "fY2" : 10.6023795451849,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.033245376998,
  "fYtoPixelk" : 704.033245376998,
  "fYtoPixel" : -66.4033194035893,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 10.6023795451849,
  "fPixeltoYk" : -1.44521095458693,
  "fPixeltoY" : -0.0150594881247148,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 4.999e-4,
  "fUxmax" : 6.45,
  "fUymax" : 10,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 4.999e-4,
      "fX2" : 6.45,
      "fY2" : 10,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1ad49670",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -502,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 10,
      "fMinimum" : 4.999e-4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 0,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.2453125, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.26125, 6.261875, 6.2625, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.285, 6.285625, 6.28625, 6.286875, 6.2875, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, -4.68860417384909e-5, -5.06518162936046e-5, -5.49286372688206e-5, -5.98172156218086e-5, -6.54449925792615e-5, -7.19752817758941e-5, -7.96203283597245e-5, -8.86603483245001e-5, -9.94719308348684e-5, -1.12571522123359e-4, -1.28684000188438e-4, -1.48854571217578e-4, -1.7463876119081e-4, -2.08440522391696e-4, -2.29477263757147e-4, -2.54148999672279e-4, -2.83381925413018e-4, -3.18426937157967e-4, -3.61012664369198e-4, -4.1359711766918e-4, -4.44707702544256e-4, -4.79804442306133e-4, -5.1965248002627e-4, -5.65224774920322e-4, -6.17775743895732e-4, -6.78945127500505e-4, -7.50905246451181e-4, -7.91806279518894e-4, -8.365710355319e-4, -8.85729331790803e-4, -9.39902200033593e-4, -9.99819853354868e-4, -0.00106634368544361, -0.00114049340844802, -0.00122348082391577, -0.0013167522751906, -0.00142204263037084, -0.00147983264411325, -0.00154144481803034, -0.00167469360909244, -0.00181774879299938, -0.00197105806483725, -0.00213524486452841, -0.00231096204922083, -0.00249888946133074, -0.00269973006842052, -0.00280521749787392, -0.0029142044331479, -0.00302678247488197, -0.00314304327997778, -0.0032630782105464, -0.00338697794569622, -0.00351483205522329, -0.0036467285345136, -0.00378275330024908, -0.00392298964681226, -0.00406751766362012, -0.0042164136139868, -0.00436974927649916, -0.00452759125030268, -0.00469000022613602, -0.00485703022540089, -0.00502872781002178, -0.00520513126633549, -0.00538626976672978, -0.00557216251323783, -0.0057628178677861, -0.00595823247426254, -0.00615839037803188, -0.006363262148972, -0.00657280401451069, -0.00678695700952149, -0.00700564615028219, -0.00722877963999336, -0.00745624811359183, -0.00768792392977593, -0.00792366051828895, -0.00816329179054995, -0.00840663162169796, -0.00865347341202473, -0.00915673208346653, -0.00967099458150197, -0.0101938480563071, -0.0123114903062321, -0.0128299715879991, -0.0130848959508644, -0.0133362483170548, -0.0135834990786591, -0.0138261139561391, -0.0140635560434526, -0.0142952879310433, -0.0145207738948583, -0.0147394821386824, -0.0149508870763008, -0.0151544716393394, -0.0153497295960642, -0.0155361678659812, -0.0157133088147791, -0.0158806925139722, -0.0160378789495645, -0.0161844501641701, -0.0163200123172647, -0.0164441976486375, -0.0165566663306535, -0.016657108195602, -0.0167452443252165, -0.016820828490383, -0.0168836484301066, -0.0169335269599611, -0.0169703229015122, -0.0169939318255422, -0.0170042866033214, -0.0170013577616502, -0.016985153638907, -0.0169557203408901, -0.0169131414967952, -0.0168575378172297, -0.0167890664576961, -0.0167079201924826, -0.0166143264053455, -0.0165085459047565, -0.016390871572792, -0.0162616268579653, -0.0161211641234051, -0.0159698628627924, -0.0158081277973437, -0.0156363868678722, -0.0154550891365754, -0.0152647026136715, -0.0150657120243304, -0.0148586165315343, -0.0146439274305495, -0.0144221658305827, -0.0141938603389689, -0.0139595447628692, -0.0137197558429597, -0.0134750310329843, -0.0132259063383319, -0.0129729142259695, -0.0124574279734791, -0.0119326873718059, -0.0108709819491923, -0.0103411882899928, -0.00981641048799447, -0.00929948876165818, -0.00879293048698881, -0.00829890382023496, -0.00805717477283311, -0.0078192388424341, -0.00758527326138296, -0.00735543544478583, -0.00712986354093888, -0.00690867704962368, -0.00669197750018327, -0.00647984918129523, -0.0062723599144494, -0.00606956186328598, -0.00587149237115144, -0.00567817481950333, -0.00548961950010933, -0.00530582449433708, -0.00512677655323422, -0.00495245197252301, -0.00478281745707653, -0.00461783096991797, -0.00445744256126444, -0.00430159517361634, -0.00415022541938836, -0.00400326432806055, -0.00386063806029706, -0.00372226858694828, -0.00358807433129753, -0.00345797077333402, -0.00333187101524371, -0.00320968630768702, -0.00309132653677973, -0.00297670067202147, -0.00286571717571033, -0.00275828437464241, -0.00255370546260988, -0.00236223969667997, -0.00218317855594414, -0.00201583527709479, -0.00185954915720744, -0.00171368836053927, -0.00157765147080495, -0.00145086802258406, -0.00133279823082424, -0.00122293211769078, -0.00112078821301704, -0.00102591197985796, -9.37877588807557e-4, -8.58074425458526e-4, -7.8699876299694e-4, -7.23507996499502e-4, -6.666284937816e-4, -6.15528459358391e-4, -5.69495465552585e-4, -5.27917780460462e-4, -4.90268802984262e-4, -4.250002762397e-4, -3.70735307117307e-4, -3.25239251297795e-4, -2.86803455767143e-4, -2.54107014559797e-4, -2.26117636486897e-4, -2.02020087115493e-4, -1.63026366468308e-4, -1.33282954564035e-4, -1.10225353317138e-4, -9.20945520333769e-5, -6.60262995251621e-5, -4.87876321938687e-5, -3.69683543134967e-5, -2.86153687086869e-5, -2.255787021996e-5, -1.80663588443987e-5, -1.46709749535583e-5, -1.20602520865173e-5, -1.00224474020126e-5, -8.41036822370046e-6, -7.11964334939079e-6, -6.07493791798188e-6, -5.22099720496064e-6, -4.51670184555015e-6, -3.93104475715862e-6, -3.44036019728541e-6, -3.02638431545677e-6, -2.6748775328956e-6, -2.37463263614318e-6, -2.11675159141315e-6, -1.89411212933766e-6, -1.70097004165568e-6, -1.53265967222786e-6, -1.38536623541814e-6, -1.38536623541814e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -0.0187047152636536,
          "fXmax" : 0.00170042866033214,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.00170042866033214,
        "fMinimum" : -0.0187047152636536,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : -0.0170042866033214,
      "_ymax" : 0,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol1)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.2453125, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.26125, 6.261875, 6.2625, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.285, 6.285625, 6.28625, 6.286875, 6.2875, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.00149743040295556, 0.00161770042576864, 0.0017542920747717, 0.00191042182216696, 0.00209015984236807, 0.00229872199051593, 0.00254288687972732, 0.00283160395279743, 0.00317690058596997, 0.00359527086280171, 0.0041098656894705, 0.00475406650455471, 0.00557755316604022, 0.0066571022817016, 0.00732896654943905, 0.00811692403279981, 0.00905055524047731, 0.0101698108678027, 0.0115298992927063, 0.0132093236197454, 0.0142029228641752, 0.015323830563255, 0.0165964835953251, 0.0180519559998294, 0.0197303109159355, 0.0216839178177662, 0.023982155543144, 0.0252884387813301, 0.0267181202845937, 0.0282881211771012, 0.0300182757585971, 0.0319319053257391, 0.0340565207762478, 0.0364246893287742, 0.0390751130876666, 0.042053984873127, 0.0454167123105223, 0.047262390050771, 0.0492301386385111, 0.0534857930613424, 0.0580546407127914, 0.0629509799257588, 0.0681947219117598, 0.0738067173996234, 0.0798086789644682, 0.0862230577444408, 0.089592079272728, 0.0930728668238391, 0.0966683459077432, 0.100381443831291, 0.104215078486411, 0.108172145951528, 0.112255506876224, 0.116467971627113, 0.120812284181867, 0.125291104768053, 0.129906991254143, 0.134662379311842, 0.139559561381167, 0.1446006644829, 0.149787626937145, 0.155122174060997, 0.160605792933313, 0.166239706330052, 0.172024845948983, 0.177961825058089, 0.184050910717723, 0.190291995741524, 0.196684570575795, 0.203227695291338, 0.209919971894676, 0.216759517177722, 0.223743936335939, 0.230870297594471, 0.238135108089246, 0.245534291255924, 0.253063165983658, 0.260716427792022, 0.268488132288713, 0.276371681162745, 0.292444584893267, 0.308868925082896, 0.325567640957251, 0.393200176570031, 0.409759254834979, 0.417900942152877, 0.425928548259776, 0.433825158718925, 0.441573709892729, 0.449157054259217, 0.456558028215346, 0.463759521989114, 0.470744551254453, 0.477496330018168, 0.483998344326963, 0.490234426324447, 0.496188828174048, 0.501846295354109, 0.507192138825582, 0.512212305571602, 0.516893447011793, 0.521222984801872, 0.525189173541709, 0.528781159932249, 0.531989037942989, 0.534803899577495, 0.537217880854346, 0.539224202654309, 0.54081720612164, 0.541992382347678, 0.542746396107694, 0.543077103467231, 0.542983563121291, 0.542466041378163, 0.541526010749098, 0.540166142154817, 0.538390290809506, 0.536203475891985, 0.533611854161689, 0.530622687723445, 0.527244306189226, 0.523486063526861, 0.519358289924597, 0.514872239035808, 0.51004003100019, 0.504874591665863, 0.4993895884605, 0.493599363379336, 0.487518863573033, 0.481163570028669, 0.47454942484325, 0.467692757590532, 0.460610211278553, 0.453318668388003, 0.445835177469861, 0.43817688076469, 0.43036094328678, 0.422404483793352, 0.41432450803271, 0.397861083990857, 0.381102097702502, 0.347193712181887, 0.33027334306642, 0.313513168686775, 0.297003898971034, 0.280825613638496, 0.265047558523626, 0.2573272986886, 0.249728182130153, 0.242255869234447, 0.23491538747143, 0.227711148974246, 0.220646970286145, 0.213726094016643, 0.206951212148762, 0.200324490742104, 0.193847595781211, 0.187521719925141, 0.181347609922906, 0.175325594469472, 0.169455612288212, 0.163737240238606, 0.158169721261521, 0.152751991988554, 0.147482709857082, 0.142360279587984, 0.137382878898305, 0.132548483336976, 0.127854890147062, 0.123299741073051, 0.118880544046587, 0.114594693698327, 0.110439490657007, 0.106412159609891, 0.102509866110856, 0.0987297321334138, 0.0950688503765053, 0.0915242973402406, 0.0880931451971133, 0.0815593737094344, 0.0754444054076155, 0.0697256117926363, 0.0643810592523101, 0.0593896464820751, 0.0547311941275671, 0.0503864943606758, 0.0463373278514534, 0.042566455129079, 0.0390575886954781, 0.0357953515207522, 0.0327652267590437, 0.029953614416082, 0.0274048882148517, 0.0251348979590351, 0.0231071515224626, 0.0212905533726372, 0.0196585379091827, 0.0181883518600309, 0.0168604579403711, 0.0156580377440258, 0.0135735138072741, 0.0118404177393113, 0.010387380232356, 0.00915983090945952, 0.0081155831266032, 0.00722166792002754, 0.00645204861058091, 0.00520668046568341, 0.00425674552509909, 0.00352033972400999, 0.00294128437905941, 0.00210872542525723, 0.00155816275007359, 0.00118068268601181, 9.13907881905793e-4, 7.20445562065078e-4, 5.76997204310775e-4, 4.68556592151443e-4, 3.85176216034321e-4, 3.20093505344381e-4, 2.68607470608495e-4, 2.27384739983837e-4, 1.94019294381714e-4, 1.66746427264211e-4, 1.44252882389512e-4, 1.25548366133793e-4, 1.09877050088109e-4, 9.66556296278778e-5, 8.54293259448338e-5, 7.58402068795697e-5, 6.76040900651346e-5, 6.04935068926632e-5, 5.43250007987083e-5, 4.89495616494703e-5, 4.42453541229557e-5, 4.42453541229557e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol1)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.597384813813954,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.597384813813954,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 0.543077103467231,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol1)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 64,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 9.34357512907282e-11, 3.53197713081236e-10, 6.12959674871744e-10, 8.72721636662252e-10, 1.13248359845276e-9, 1.39224556024331e-9, 1.65200752203382e-9, 1.91176948382433e-9, 2.17153144561484e-9, 2.43129340740535e-9, 2.69105536919585e-9, 2.95081733098636e-9, 3.21057929277687e-9, 3.47034125456742e-9, 3.73010321635793e-9, 3.98986517814844e-9, 4.24962713993895e-9, 4.50938910172945e-9, 4.76915106351996e-9, 5.02891302531047e-9, 5.28867498710098e-9, 5.54843694889149e-9, 5.80819891068204e-9, 6.06796087247255e-9, 6.32772283426305e-9, 6.58748479605356e-9, 6.84724675784407e-9, 7.10700871963458e-9, 7.36677068142509e-9, 7.62653264321559e-9, 7.88629460500615e-9, 8.14605656679665e-9, 8.40581852858716e-9, 8.66558049037767e-9, 8.92534245216818e-9, 9.18510441395869e-9, 9.4448663757492e-9, 9.7046283375397e-9, 9.96439029933021e-9, 1.02241522611208e-8, 1.04839142229113e-8, 1.07436761847018e-8, 1.10034381464923e-8, 1.12632001082828e-8, 1.15229620700733e-8, 1.17827240318638e-8, 1.20424859936543e-8, 1.23022479554448e-8, 1.25620099172354e-8, 1.28217718790259e-8, 1.30815338408164e-8, 1.33412958026069e-8, 1.36010577643974e-8, 1.38608197261879e-8, 1.41205816879784e-8, 1.43803436497689e-8, 1.46401056115594e-8, 1.489986757335e-8, 1.51596295351405e-8, 1.5419391496931e-8, 1.56791534584618e-8, 1.56791534584618e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol1)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.7247068804308e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.7247068804308e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 1.56791534584618e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.734350960263274, 0.734350960263274, 0.725556144958062, 0.71676132965285, 0.707966514347638, 0.699171699042426, 0.690376883737212, 0.681582068432, 0.672787253126788, 0.663992437821576, 0.655197622516364, 0.646402807211152, 0.63760799190594, 0.628813176600728, 0.620018361295514, 0.611223545990302, 0.60242873068509, 0.593633915379878, 0.584839100074666, 0.576044284769454, 0.567249469464241, 0.558454654159029, 0.549659838853817, 0.540865023548604, 0.532070208243392, 0.523275392938179, 0.514480577632967, 0.505685762327755, 0.496890947022543, 0.488096131717331, 0.479301316412119, 0.470506501106905, 0.461711685801693, 0.452916870496481, 0.444122055191269, 0.435327239886057, 0.426532424580845, 0.417737609275633, 0.408942793970421, 0.400147978665209, 0.391353163359995, 0.382558348054783, 0.373763532749571, 0.364968717444359, 0.356173902139147, 0.347379086833935, 0.338584271528722, 0.32978945622351, 0.320994640918298, 0.312199825613085, 0.303405010307872, 0.29461019500266, 0.285815379697448, 0.277020564392236, 0.268225749087024, 0.259430933781812, 0.2506361184766, 0.241841303171388, 0.233046487866174, 0.224251672560962, 0.21545685725575, 0.206662041959332, 0.206662041959332, 0.206662041959332, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.807786056289602,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.807786056289602,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 0.734350960263274,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 95,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.2575, 6.25875, 6.26, 6.2625, 6.265, 6.26625, 6.2675, 6.26875, 6.27, 6.27125, 6.2725, 6.27375, 6.275, 6.27625, 6.2775, 6.27875, 6.28, 6.28125, 6.2825, 6.285, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.735801504717927, 0.735801504717927, 0.727123193920735, 0.718460693703313, 0.709817119826905, 0.701196415024698, 0.692603631838198, 0.684045336635375, 0.675530198643031, 0.667069868648242, 0.658680324288336, 0.650383991591489, 0.642213206790094, 0.634216094216156, 0.626467026525165, 0.619086324753533, 0.6122801186056, 0.606429646131581, 0.602325835808964, 0.601925838787666, 0.604637059106685, 0.611244144173306, 0.62383198883135, 0.641977987123725, 0.653494356237655, 0.66687849501758, 0.682304513861472, 0.69992498823785, 0.719850803185743, 0.742126870021894, 0.766705251072642, 0.793418165358274, 0.85184141473502, 0.912958900575151, 0.942463810492712, 0.969935547072931, 0.994317975714888, 1.01458684557751, 1.02982167139761, 1.03927504410714, 1.04243175226397, 1.03905087462866, 1.0291858144283, 1.01317983976436, 0.991637674528992, 0.965376577486717, 0.935362698120631, 0.902639955459017, 0.833213684362247, 0.764526229758335, 0.732203786133183, 0.701834432320624, 0.673675469240665, 0.647848519355251, 0.624364906687178, 0.603152949857653, 0.584084140160961, 0.566996066220409, 0.538048942229892, 0.514917944360347, 0.496386257255485, 0.481662185621062, 0.470535735296778, 0.454184204837908, 0.441577277334865, 0.430655896336484, 0.420586808547525, 0.410985502800781, 0.401657363747479, 0.392496887915845, 0.383443651051894, 0.374461431185092, 0.365527659293263, 0.356627799019545, 0.347752214320844, 0.338894354369389, 0.330049665368381, 0.321214918317181, 0.312387782531558, 0.303566548559704, 0.294749944264738, 0.285937010360121, 0.277127014683185, 0.268319392193156, 0.259513702350806, 0.250709598431187, 0.241906805149967, 0.233105102160805, 0.224304311751349, 0.215504289577119, 0.206704917626373, 0.206704917626373, 0.206704917626373, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.14667492749036,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.14667492749036,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 1.04243175226397,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]",
      "fTitle" : "Histogram of ds_1000_plot__fmbcx_pvj_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 2, 1, 2, 2, 1, 0, 0, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]",
        "fTitle" : "Histogram of ds_1000_plot__fmbcx_pvj_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 5.10164558580077,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5.10164558580077,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0, 1.29181456018103, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0.82724622097655, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 4.63785962345524,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1d.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84259259277996,
  "fY1" : -1.44521095458693,
  "fX2" : 3.90432098766,
  "fY2" : 10.6023795451849,
  "fXtoAbsPixelk" : -62250.0001362647,
  "fXtoPixelk" : -62250.0001362647,
  "fXtoPixel" : 16200.0000476838,
  "fYtoAbsPixelk" : 704.033245376998,
  "fYtoPixelk" : 704.033245376998,
  "fYtoPixel" : -66.4033194035893,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.84259259277996,
  "fPixeltoXk" : 3.84259259277996,
  "fPixeltoX" : 6.17283948800344e-5,
  "fAbsPixeltoYk" : 10.6023795451849,
  "fPixeltoYk" : -1.44521095458693,
  "fPixeltoY" : -0.0150594881247148,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 4.999e-4,
  "fUxmax" : 3.9,
  "fUymax" : 10,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 4.999e-4,
      "fX2" : 3.9,
      "fY2" : 10,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a3eefe0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -502,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 10,
      "fMinimum" : 4.999e-4,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 0,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 234,
      "fX" : [3.849999, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.863625, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.900001],
      "fY" : [0, -7.30802806058221e-5, -8.11823669429573e-5, -9.06298204304966e-5, -1.01728018045126e-4, -1.14872378140723e-4, -1.30582132684601e-4, -1.49551466313285e-4, -1.72734661946049e-4, -2.0151165182718e-4, -2.38065949931271e-4, -2.6036926202474e-4, -2.86316351786121e-4, -3.17029101367955e-4, -3.54142584562023e-4, -4.00035607072268e-4, -4.27293394638589e-4, -4.58129686904198e-4, -4.93194624664511e-4, -5.33251344193644e-4, -5.79188928253994e-4, -6.3203483825786e-4, -6.92966227576108e-4, -7.63319464439781e-4, -8.02492217298761e-4, -8.44597156113578e-4, -8.89848711962519e-4, -9.38471980694665e-4, -9.90702626716763e-4, -0.0010467867177764, -0.00110698049009003, -0.00117155004479026, -0.00124077097859408, -0.0013149279538515, -0.00139431421572773, -0.00147923106724671, -0.00156998731631267, -0.0016668987126423, -0.00177028739684183, -0.00188048138870478, -0.0019978141472179, -0.00212262424084246, -0.00225525517348334, -0.0023960554192539, -0.00254537872786928, -0.00270358477245446, -0.00287104022294415, -0.00304812034143378, -0.00323521121123444, -0.0034327127294715, -0.00364104251457485, -0.00386064090583073, -0.00397481116741051, -0.00409197726338932, -0.00421220368478461, -0.00433555781529006, -0.00446211028229699, -0.00459193534509118, -0.00472511132368302, -0.00486172107208496, -0.00500185250022337, -0.00514559914914539, -0.00529306082469038, -0.0054443442953413, -0.00559956406064729, -0.00575884319734723, -0.00592231429113154, -0.00609012046296056, -0.00626241649994596, -0.0064393701020095, -0.00662116325698273, -0.00680799375843816, -0.00700007688237298, -0.00719720955848165, -0.00759768877022301, -0.00800396919468865, -0.00841455546324423, -0.0092420949425716, -0.0100661962480106, -0.0104721662566855, -0.0108713953380684, -0.0112618130017016, -0.0114530636373232, -0.0116413254009099, -0.0118263359476948, -0.012007833830607, -0.0121855591179535, -0.0123592540176976, -0.0125286635062134, -0.0126935359593835, -0.0128536237838366, -0.0130086840460822, -0.0131584790973007, -0.0133027771914877, -0.0134413530946826, -0.0135739886830123, -0.0137004735272719, -0.0138206054618202, -0.013934191135605, -0.014041046543158, -0.0141409975334867, -0.0142338802948592, -0.0143195418135386, -0.0143978403046395, -0.0144686456133755, -0.0145318395850626, -0.0145873164023796, -0.014634982888513, -0.0146747587749322, -0.0147065769327023, -0.0147303835663789, -0.0147461383696795, -0.0147538146422903, -0.0147533993673235, -0.0147448932491004, -0.0147283107111076, -0.014703679854131, -0.0146710423747436, -0.0146304534444859, -0.0145819815502383, -0.0145257082964475, -0.0144617281700275, -0.0143901482688973, -0.0143110879952792, -0.0142246787150131, -0.0141310633842709, -0.014030396145198, -0.0139228418921155, -0.0138085758100199, -0.0136877828872401, -0.0135606574041841, -0.0134274024001841, -0.0132882291205451, -0.0131433564459388, -0.012993010306329, -0.0128374230816846, -0.0126768329917308, -0.0125114834770093, -0.0123416225735459, -0.0121675022833963, -0.0119893779433145, -0.0118075075937992, -0.0116221513507002, -0.0114335707815208, -0.0110477865006793, -0.0106522531185085, -0.0102490538330077, -0.00984023870867593, -0.00818788461998999, -0.00798538401570449, -0.00778659322235038, -0.00759145908474033, -0.00739993157940513, -0.00721196352518813, -0.00702751030837417, -0.00684652962204286, -0.00666898121933615, -0.00649482668036396, -0.00632402919242411, -0.00615655334323567, -0.00599236492687986, -0.0058314307621148, -0.0056737185227666, -0.00551919657986034, -0.00536783385515204, -0.0052195996857476, -0.00507446369945963, -0.00493239570055067, -0.00479336556553535, -0.0046573431486815, -0.00452429819684895, -0.00439420027332827, -0.00426701869031227, -0.00402128019142392, -0.0037868301188996, -0.00356340887273283, -0.00335074897969605, -0.00314857463066263, -0.00295660156487513, -0.00277453725732816, -0.00260208136677335, -0.0024389264035235, -0.00228475857814629, -0.00213925879427369, -0.00200210375112311, -0.00187296712384153, -0.00175152079241448, -0.00163743609262733, -0.0015303850653445, -0.00143004168315336, -0.00133608303619966, -0.00124819046175166, -0.00116605060464624, -0.00108935639829298, -0.00101780795828742, -9.51113382899143e-4, -8.88989456760768e-4, -8.31162255953081e-4, -7.7736765435726e-4, -7.27351732640568e-4, -6.80871092535729e-4, -6.37693080172982e-4, -5.9759592314656e-4, -5.25811755258495e-4, -4.63962355184482e-4, -4.10661977787458e-4, -3.64688178370443e-4, -3.24971961666644e-4, -2.90586081902017e-4, -2.60732229713204e-4, -2.34727740916277e-4, -2.11992350129139e-4, -1.74443795366243e-4, -1.45026706583082e-4, -1.21593850555922e-4, -1.02643755546414e-4, -7.4272302596056e-5, -5.45463306236716e-5, -4.05084377983479e-5, -3.03675350151163e-5, -2.29597435550064e-5, -1.74971073500816e-5, -1.3434072964683e-5, -1.03876156188567e-5, -8.08594389126574e-6, -6.33438912765287e-6, -4.99230832988559e-6, -3.95725543398679e-6, -3.15402495036918e-6, -2.52699849754361e-6, -2.03475217468103e-6, -1.64622556985144e-6, -1.64622556985144e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 236,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 234,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -0.0162291961065194,
          "fXmax" : 0.00147538146422903,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.00147538146422903,
        "fMinimum" : -0.0162291961065194,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : -0.0147538146422903,
      "_ymax" : 0,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol1)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 54,
      "fX" : [3.849999, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.900001],
      "fY" : [0, 0.193086607672195, 0.194343041004858, 0.195604687815491, 0.196871556953056, 0.198143657253416, 0.199420997539331, 0.200703586620449, 0.201991433293296, 0.203284546341266, 0.204582934534618, 0.205886606630466, 0.207195571372768, 0.208509837492319, 0.209829413706743, 0.211154308720485, 0.212484531224805, 0.213820089897761, 0.215160993404213, 0.216507250395804, 0.217858869510959, 0.21921585937487, 0.220578228599493, 0.221945985783537, 0.223319139512458, 0.224697698358445, 0.226081670880419, 0.227471065624018, 0.228865891121594, 0.230266155892198, 0.231671868441578, 0.233083037262168, 0.234499670833077, 0.235921777620084, 0.237349366075628, 0.238782444638799, 0.24022102173533, 0.24166510577759, 0.24311470516457, 0.244569828281881, 0.246030483501742, 0.247496679182972, 0.248968423670978, 0.250445725297753, 0.251928592381863, 0.253417033228439, 0.254911056129166, 0.256410669362281, 0.257915881192555, 0.259426699871293, 0.260943133636319, 0.262465190710446, 0.262465190710446, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol1)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.28871170978149,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.28871170978149,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 0.262465190710446,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol1)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 234,
      "fX" : [3.849999, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.863625, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.900001],
      "fY" : [0, 6.54346579431364e-11, 7.26891080314679e-11, 8.1148173627086e-11, 9.1085283319037e-11, 1.02854486989395e-10, 1.16920694814921e-10, 1.33905466180226e-10, 1.54663247399499e-10, 1.80429602890954e-10, 2.13159608481573e-10, 2.3312955914045e-10, 2.56362077257253e-10, 2.83861674230892e-10, 3.17092363245087e-10, 3.58184080532435e-10, 3.82590171900765e-10, 4.10200386583958e-10, 4.41596847970296e-10, 4.77462853395899e-10, 5.18594470226111e-10, 5.65911667370552e-10, 6.20468444999044e-10, 6.83461361161987e-10, 7.18535880071458e-10, 7.56235821098296e-10, 7.9675318164787e-10, 8.40289508153323e-10, 8.87055809928206e-10, 9.37272411234559e-10, 9.91168740983135e-10, 1.04898306093818e-9, 1.11096213502505e-9, 1.17736084436006e-9, 1.24844175494487e-9, 1.3244746476307e-9, 1.4057360229922e-9, 1.49250859716751e-9, 1.58508080857262e-9, 1.68374635973316e-9, 1.78880382332231e-9, 1.90055634693706e-9, 2.01931149727434e-9, 2.14538129125884e-9, 2.27908246948621e-9, 2.4207370762577e-9, 2.57067342068155e-9, 2.72922750511915e-9, 2.89674502103732e-9, 3.07358402852278e-9, 3.26011845497267e-9, 3.45674257159582e-9, 3.55896839711019e-9, 3.66387663431659e-9, 3.77152502721427e-9, 3.88197390984834e-9, 3.99528652060751e-9, 4.11152934980796e-9, 4.23077252365951e-9, 4.35309022802895e-9, 4.47856117574982e-9, 4.60726912165137e-9, 4.73930342993562e-9, 4.87475969901986e-9, 5.01374044956725e-9, 5.15635588208939e-9, 5.3027247112276e-9, 5.45297508469846e-9, 5.60724559586285e-9, 5.76568639996003e-9, 5.92846044534497e-9, 6.09574483252488e-9, 6.26773231542902e-9, 6.44424106886639e-9, 6.80282234436775e-9, 7.16659791259926e-9, 7.53422884965046e-9, 8.27519155963646e-9, 9.01307579577874e-9, 9.37657342376542e-9, 9.73403535692556e-9, 1.00836077184849e-8, 1.02548498075897e-8, 1.04234157189675e-8, 1.05890705542307e-8, 1.0751580218771e-8, 1.09107119748201e-8, 1.10662350004161e-8, 1.12179209523782e-8, 1.13655445313793e-8, 1.15088840471434e-8, 1.16477219817614e-8, 1.1781845549115e-8, 1.19110472483518e-8, 1.20351254093762e-8, 1.21538847283265e-8, 1.22671367909965e-8, 1.23747005822142e-8, 1.24764029792184e-8, 1.25720792271015e-8, 1.26615733944613e-8, 1.27447388074679e-8, 1.28214384606056e-8, 1.28915454024534e-8, 1.29549430949539e-8, 1.30115257447074e-8, 1.30611986049486e-8, 1.31038782469755e-8, 1.31394927999117e-8, 1.3167982157818e-8, 1.31892981533025e-8, 1.32034046969062e-8, 1.32102778816888e-8, 1.32099060525828e-8, 1.32022898402237e-8, 1.31874421591203e-8, 1.3165388170168e-8, 1.31361652076651e-8, 1.30998226711331e-8, 1.30564218823888e-8, 1.30060359084623e-8, 1.29487493510935e-8, 1.28846581036704e-8, 1.2813869076614e-8, 1.27364998923354e-8, 1.26526785510027e-8, 1.25625430684866e-8, 1.24662410879463e-8, 1.23639294666109e-8, 1.22557738394223e-8, 1.21419481612685e-8, 1.20226342296077e-8, 1.18980211893661e-8, 1.17683050220281e-8, 1.1633688020877e-8, 1.14943782544047e-8, 1.13505890199071e-8, 1.12025382892972e-8, 1.10504481491951e-8, 1.08945442373266e-8, 1.07350551772412e-8, 1.05722120133688e-8, 1.04062476483683e-8, 1.02373962846805e-8, 9.89197256370625e-9, 9.53781968754208e-9, 9.17680291104715e-9, 8.81075782199067e-9, 7.33127219744458e-9, 7.14995710581036e-9, 6.97196370653029e-9, 6.79724440548637e-9, 6.6257544126399e-9, 6.45745148290338e-9, 6.2922956700264e-9, 6.13024909321755e-9, 5.9712757162251e-9, 5.81534113862877e-9, 5.66241239905301e-9, 5.51245779003214e-9, 5.3654466842536e-9, 5.22134937188057e-9, 5.08013690868741e-9, 4.94178097470685e-9, 4.80625374308536e-9, 4.6735277588656e-9, 4.54357582738332e-9, 4.41637091196414e-9, 4.29188604062676e-9, 4.17009422147053e-9, 4.0509683664238e-9, 3.93448122305054e-9, 3.82060531408673e-9, 3.6005758549095e-9, 3.39065383253634e-9, 3.19060680618451e-9, 3.00019528554269e-9, 2.81917231649809e-9, 2.64728337751255e-9, 2.48426654740147e-9, 2.3298529064687e-9, 2.18376713444543e-9, 2.04572827039389e-9, 1.91545060164962e-9, 1.79264465099733e-9, 1.67701823352806e-9, 1.56827755698029e-9, 1.46612834182631e-9, 1.37027693985242e-9, 1.28043143247198e-9, 1.19630269249934e-9, 1.11760539553947e-9, 1.04405896949081e-9, 9.7538847291713e-10, 9.11325395171424e-10, 8.51608373137344e-10, 7.95983821298589e-10, 7.44206473520336e-10, 6.96039836427136e-10, 6.51256555600738e-10, 6.0963869697971e-10, 5.709779468266e-10, 5.35075734454593e-10, 4.70801590560377e-10, 4.15422844005471e-10, 3.67698725620841e-10, 3.26534682266591e-10, 2.90973556429842e-10, 2.60185110328926e-10, 2.3345455332961e-10, 2.10170641235854e-10, 1.89813815741653e-10, 1.56193572130089e-10, 1.29854084565837e-10, 1.0887276229864e-10, 9.19052168177284e-11, 6.6501971184753e-11, 4.88397206034924e-11, 3.62704651538317e-11, 2.71904985834447e-11, 2.0557706586916e-11, 1.56665686688088e-11, 1.20286069229616e-11, 9.30086843167538e-12, 7.23999645713203e-12, 5.67168848300326e-12, 4.47001551177281e-12, 3.54324933579845e-12, 2.82405242646377e-12, 2.26262516972892e-12, 1.821877412697e-12, 1.4739982683084e-12, 1.4739982683084e-12, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol1)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 236,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 234,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.45313056698577e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.45313056698577e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 1.32102778816888e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.848999, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901001],
      "fY" : [0, 0.475178438875538, 0.475178438875538, 0.47562600772977, 0.476073576584003, 0.476521145438235, 0.476968714292468, 0.4774162831467, 0.477863852000933, 0.478311420855165, 0.478758989709398, 0.47920655856363, 0.479654127417863, 0.480101696272095, 0.480549265126327, 0.48099683398056, 0.481444402834792, 0.481891971689025, 0.482339540543257, 0.48278710939749, 0.483234678251722, 0.483682247105955, 0.484129815960187, 0.484577384814419, 0.485024953668652, 0.485472522522884, 0.485920091377117, 0.486367660231349, 0.486815229085582, 0.487262797939814, 0.487710366794047, 0.488157935648279, 0.488605504502512, 0.489053073356744, 0.489500642210976, 0.489948211065209, 0.490395779919441, 0.490843348773674, 0.491290917627906, 0.491738486482139, 0.492186055336371, 0.492633624190603, 0.493081193044836, 0.493528761899069, 0.493976330753301, 0.494423899607533, 0.494871468461766, 0.495319037315998, 0.495766606170231, 0.496214175024463, 0.496661743878696, 0.497109312732928, 0.497556881586713, 0.497556881586713, 0.497556881586713, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8437988,
          "fXmax" : 3.9062012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.547312569745384,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.547312569745384,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 0.497556881586713,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 62,
      "fX" : [3.848999, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.8675, 3.868, 3.869, 3.87, 3.8705, 3.871, 3.8715, 3.872, 3.8725, 3.873, 3.8735, 3.874, 3.875, 3.8755, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901001],
      "fY" : [0, 0.668191966332562, 0.668191966332562, 0.669887866440374, 0.671587634660212, 0.673290974464332, 0.674997499270598, 0.676706698670268, 0.678417887288974, 0.680130119641178, 0.681842024579266, 0.683551427361477, 0.685254417952905, 0.686943125377394, 0.688600973341942, 0.690194213414956, 0.691660240414872, 0.692897273171058, 0.693763577167146, 0.694087465352615, 0.693982629279766, 0.693651813637541, 0.692299029949534, 0.690986432383594, 0.690675994887538, 0.690757786000818, 0.691316477234947, 0.692388970958372, 0.693957796213709, 0.695954250448036, 0.698270489166451, 0.700777559837644, 0.705780355863708, 0.707999305550499, 0.710019279839893, 0.713526610024487, 0.716446138991177, 0.718940815429081, 0.721162730480223, 0.723227772519128, 0.725210427670745, 0.727152550564108, 0.729075580894599, 0.73099009827291, 0.732901477123712, 0.734812683245181, 0.736725516110428, 0.738641147969348, 0.740560375136124, 0.74248375150911, 0.744411668444736, 0.746344406052745, 0.748282167306749, 0.750225101141305, 0.752173318280621, 0.754126902194892, 0.756085916753754, 0.758050411618894, 0.760020426073063, 0.760020426073063, 0.760020426073063, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xbase_xbase_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8437988,
          "fXmax" : 3.9062012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.836022468680369,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.836022468680369,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase",
      "_ymin" : 0,
      "_ymax" : 0.760020426073063,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]",
      "fTitle" : "Histogram of ds_1000_plot__fmx_pvjb_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 50,
      "fX" : [3.8505, 3.8515, 3.8525, 3.8535, 3.8545, 3.8555, 3.8565, 3.8575, 3.8585, 3.8595, 3.8605, 3.8615, 3.8625, 3.8635, 3.8645, 3.8655, 3.8665, 3.8675, 3.8685, 3.8695, 3.8705, 3.8715, 3.8725, 3.8735, 3.8745, 3.8755, 3.8765, 3.8775, 3.8785, 3.8795, 3.8805, 3.8815, 3.8825, 3.8835, 3.8845, 3.8855, 3.8865, 3.8875, 3.8885, 3.8895, 3.8905, 3.8915, 3.8925, 3.8935, 3.8945, 3.8955, 3.8965, 3.8975, 3.8985, 3.8995],
      "fY" : [1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 4, 1, 1, 2, 2, 0, 0, 1, 0, 0, 0, 1, 0, 1, 1, 0, 1, 2, 1, 1, 0, 0, 1, 2, 2, 0, 0, 0, 1, 0, 2, 0, 1, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xbase]",
        "fTitle" : "Histogram of ds_1000_plot__fmx_pvjb_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.87902848948704,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.87902848948704,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0, 0, 1.91433918622288, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0.82724622097655, 0, 0, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0, 0, 0, 0.82724622097655, 0, 1.29181456018103, 0, 0.82724622097655, 1.29181456018103],
      "fEYhigh" : [2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 3.16275317226094, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.63785962345524, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.29952655911586, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 7.16275317226094,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1s.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -289.156625857113,
  "fX2" : 6.47592592595999,
  "fY2" : 2120.48193192877,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.331999999508262,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 2120.48193192877,
  "fPixeltoYk" : -289.156625857113,
  "fPixeltoY" : -3.01204819723235,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 2000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 2000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_191cf400",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 2000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]_Comp[cb2_fPccjJ]",
      "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 246,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.25515625, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.261875, 6.2625, 6.26375, 6.264375, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.285, 6.285625, 6.28625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 3.70748804654732, 3.97656170594144, 4.27908845144799, 4.62113373449456, 5.01024520185534, 5.45591886647296, 5.97024849220295, 6.56884640417162, 7.27217526470388, 8.1075174505768, 9.11196120924105, 10.3370596776623, 11.856342467856, 13.7778974002575, 16.2664132712674, 17.7995951154123, 19.5839308916998, 21.6803962594443, 24.1702845158683, 27.1641011752292, 28.8957667757026, 30.815440173218, 32.9527001993527, 35.343353840858, 38.0311110932374, 41.0698178236369, 44.5264722233594, 48.4853594619456, 53.0538105339292, 55.6084069968701, 58.3703668839662, 61.3638147047489, 64.6165869266656, 68.1609520973171, 72.0345016516713, 76.2812597516526, 80.9530766084677, 86.1113920713931, 91.8294876047716, 98.1953893024749, 101.653714995018, 105.315648719008, 109.198219400363, 113.320322017274, 117.702972872935, 122.369607085798, 127.34642654845, 132.662808479732, 138.351787056348, 144.450623604425, 151.001484649847, 158.052252027671, 165.657495585005, 173.879647254577, 178.244067967354, 182.790426084646, 192.407639280541, 202.417120749511, 212.763669046379, 223.446211188292, 234.462728776522, 245.81021767703, 257.484650049665, 269.480939042765, 281.792906468954, 294.413253774888, 307.333536612109, 320.544143307839, 334.034277523907, 347.791945379503, 361.803947297443, 376.055874815502, 390.532112584436, 405.215845750822, 420.089072897578, 450.326188330704, 481.076570890506, 543.365131219664, 574.48979879048, 605.304721481891, 635.575263189957, 650.431240321817, 665.060408493085, 679.432149825011, 693.515844740032, 707.280978666226, 720.697250542169, 733.73468259291, 746.363730828724, 758.555395703359, 770.281332357478, 781.513959864933, 792.226568895814, 802.393427210994, 811.989882406868, 820.99246133746, 829.378965654063, 837.128562918756, 844.221872768811, 850.641047633776, 856.369847534838, 858.970738436728, 861.3937085278, 863.637209316368, 865.699804386192, 867.580170929105, 869.277101158805, 870.789503603693, 872.116404276841, 873.25694772132, 874.210397929319, 874.976139133683, 875.553676470666, 875.942636512899, 876.142767671788, 876.153940468722, 875.976147674671, 875.609504317977, 875.054247560337, 874.310736441138, 873.379451490547, 872.260994211943, 870.956086434459, 869.465569536616, 867.79040354222, 865.931666089877, 863.890551277678, 861.668368384789, 859.266540471842, 856.686602862297, 853.93020150692, 847.895133887106, 841.176648497008, 833.791702890924, 825.758829995539, 817.098060645538, 807.830840405259, 797.979941159289, 787.569367981798, 776.624261817213, 765.1707985233, 753.236084842906, 740.848051881453, 728.035346673501, 714.827222424751, 701.253428014431, 687.34409733706, 673.129639053735, 658.640627310124, 643.907693961181, 628.961422823275, 613.832246451319, 583.145553995749, 520.876855395785, 489.740344862924, 458.878689424304, 428.480517811505, 413.50962206912, 398.717644849539, 384.123243246286, 369.743897502475, 355.595894897406, 341.694319275828, 328.053046062035, 314.684742574511, 301.600873432044, 288.811710820882, 276.326349373069, 264.152725388645, 252.297640120489, 240.766786828604, 229.564781300735, 218.695195529664, 208.160594232933, 197.96257389808, 188.101804036887, 178.578070334242, 169.390319380918, 160.536704685981, 152.026989245799, 144.019653000498, 136.530688107989, 129.520439630251, 122.952740995303, 116.794568109478, 111.015731541379, 105.588602181309, 100.487866382812, 95.6903071104948, 91.174608063274, 86.9211781262148, 82.9119938354737, 79.1304578273694, 75.5612714911937, 72.1903202609496, 65.9919744441094, 60.442496495882, 55.4622421987542, 50.9827242773084, 46.9448635433744, 43.2975422065403, 39.9964024805717, 37.0028451645326, 34.283191915095, 31.8079820344448, 29.5513802143873, 27.4906761349274, 23.8792638930516, 20.839955506563, 18.2675892272013, 16.0788470811026, 14.2072254375435, 12.5992705778955, 11.2117356395169, 8.96348282370662, 7.24993997947904, 5.92578723784557, 4.88970532559057, 3.41424256535993, 2.45431213036069, 1.8084138687199, 1.36114018734034, 1.04361815009624, 0.81326424693033, 0.642925210051256, 0.514811473085682, 0.4169851663171, 0.341261992352358, 0.281922191693358, 0.234898482632456, 0.197252791795356, 0.166832100113818, 0.142037835694363, 0.121668696195939, 0.104811831326126, 0.0907664132951001, 0.0789892361752377, 0.0690555141970047, 0.0606303067062563, 0.0534474652946562, 0.0472939672567567, 0.0419981477509068, 0.0374207825369058, 0.0374207825369058, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]_Comp[cb2_fPccjJ]",
        "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 248,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 246,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 963.769334515595,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 963.769334515595,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "_ymin" : 0,
      "_ymax" : 876.153940468722,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]_Comp[pol_EwsBqf]",
      "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 153.581311698076, 153.581311698076, 152.612505416776, 151.643699135475, 150.674892854175, 149.706086572875, 148.737280291574, 147.768474010274, 146.799667728973, 145.830861447673, 144.862055166373, 143.893248885072, 142.924442603772, 141.955636322472, 140.986830041171, 140.018023759871, 139.04921747857, 138.08041119727, 137.11160491597, 136.142798634669, 135.173992353369, 134.205186072068, 133.236379790768, 132.267573509468, 131.298767228167, 130.329960946867, 129.361154665566, 128.392348384266, 127.423542102966, 126.454735821665, 125.485929540365, 124.517123259064, 123.548316977764, 122.579510696464, 121.610704415163, 120.641898133863, 119.673091852563, 118.704285571262, 117.735479289962, 116.766673008661, 115.797866727361, 114.829060446061, 113.86025416476, 112.89144788346, 111.922641602159, 110.953835320859, 109.985029039559, 109.016222758258, 108.047416476958, 107.078610195657, 106.109803914357, 105.140997633057, 104.172191351756, 103.203385070456, 102.234578789156, 101.265772507855, 100.296966226555, 99.3281599452545, 98.3593536639539, 97.3905473826536, 96.4217411013532, 95.4529348210216, 95.4529348210216, 95.4529348210216, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]_Comp[pol_EwsBqf]",
        "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 168.939442867884,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 168.939442867884,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "_ymin" : 0,
      "_ymax" : 153.581311698076,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]",
      "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 111,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.2425, 6.245, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.254375, 6.255, 6.255625, 6.25625, 6.2575, 6.25875, 6.26, 6.26125, 6.2625, 6.265, 6.26625, 6.2675, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.279375, 6.28, 6.28125, 6.2825, 6.285, 6.28625, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.294375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 157.288799744624, 157.288799744624, 156.589067122717, 155.922787586923, 155.29602658867, 154.71633177473, 154.193199158047, 153.738722502477, 153.368514133145, 153.103036712377, 152.969572616949, 153.005210094313, 153.261502281434, 153.811978790328, 154.764727441429, 156.284437031138, 158.63314837027, 162.250695713138, 167.927045089188, 177.212616458306, 184.143754955965, 193.544359237335, 206.72409086439, 215.400464250861, 226.03467367684, 239.278633220752, 256.090390017216, 277.929204965518, 291.409732603602, 307.116027045345, 325.522918286147, 345.757847266822, 390.236626699783, 439.843311691902, 494.071520806911, 552.114444836721, 612.859741259323, 736.603488710058, 796.116974150927, 851.511614629687, 900.85349487467, 922.677630627843, 942.319843353735, 959.587825815767, 974.309632145353, 986.336506126217, 995.545362192409, 1001.8408612979, 1005.15703270656, 1005.4584031254, 1002.74060615611, 997.030457422624, 988.385493567083, 976.892986197184, 962.668454415841, 945.853711385292, 926.61449111388, 905.137710986642, 881.628433227173, 829.403574828372, 771.815639204797, 648.30039749875, 586.060029956944, 525.656783811854, 468.391256667818, 415.266446642547, 366.979321079945, 323.932906579095, 286.264835796671, 269.626683326025, 255.006369170616, 230.832330151349, 211.92270452593, 196.949645090339, 184.959619754946, 167.330262324955, 155.356299012209, 146.943177730165, 140.847099923665, 132.82244005468, 127.891838113342, 124.562797178153, 122.118528136622, 120.189791420323, 118.575086877381, 117.159006914701, 115.872678596157, 114.673518411691, 113.534373093511, 112.437453075245, 111.370820487176, 110.326291031911, 109.298144949952, 108.28231495959, 107.275862987453, 106.276636014471, 105.283035468751, 104.293860047952, 103.308196901782, 102.325345202451, 101.34476174403, 100.366021740752, 99.3887902519607, 98.4128011292486, 97.4378413499103, 96.4637392491041, 95.4903556035585, 95.4903556035585, 95.4903556035585, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDNR_CB2_nrbase_nrbase_Norm[fmbcnr_pvj_rd]",
        "fTitle" : "Projection of Fit1D FitRDNR_CB2_nrbase",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 113,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 111,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1106.00424343794,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1106.00424343794,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDNR_CB2_nrbase",
      "_ymin" : 0,
      "_ymax" : 1005.4584031254,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmbcnr_pvj_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [155, 184, 164, 162, 156, 155, 150, 144, 164, 141, 146, 156, 141, 151, 136, 161, 160, 171, 189, 208, 273, 401, 596, 820, 1006, 988, 744, 530, 320, 210, 180, 165, 125, 144, 109, 127, 125, 105, 125, 112, 98, 101, 119, 99, 140, 112, 103, 122, 105, 113, 104, 107, 125, 96, 96, 125, 99, 82, 91, 84],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmbcnr_pvj_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 65.6668047911919,
          "fXmax" : 1134.74727659277,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1134.74727659277,
        "fMinimum" : 65.6668047911919,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [11.9599357943771, 13.0738719604982, 12.3160056179763, 12.237739202857, 12, 11.9599357943771, 11.7576506721313, 11.5104121494643, 12.3160056179763, 11.3848643240047, 11.5933866224478, 12, 11.3848643240047, 11.7983738762488, 11.1726175299288, 12.1984250992003, 12.1589889011722, 12.5862523283024, 13.2568164921976, 13.9308696896618, 16.0302752548166, 19.5312256240101, 23.9182308941496, 28.1400069832393, 31.2214438511238, 30.9364438192363, 26.7809457314074, 22.5271578793389, 17.3955301681733, 14, 12.9257215820975, 12.3549601321824, 10.6915146427997, 11.5104121494643, 9.95227248018344, 10.7805141726785, 10.6915146427997, 9.75914226434159, 10.6915146427997, 10.0948100502086, 9.88257890144722, 9.56230589874906, 10.4201648339208, 9.93304441438163, 11.342719282327, 10.0948100502086, 9.66120071645079, 10.556672193748, 9.75914226434159, 10.1418983268964, 9.71028892833107, 9.85615758860399, 10.6915146427997, 9.78086674710336, 9.78086674710336, 10.6915146427997, 9.93304441438163, 9.03688356534234, 9.52183408565944, 9.14687261164421],
      "fEYhigh" : [12.9599357943771, 14.0738719604982, 13.3160056179763, 13.237739202857, 13, 12.9599357943771, 12.7576506721313, 12.5104121494643, 13.3160056179763, 12.3848643240047, 12.5933866224478, 13, 12.3848643240047, 12.7983738762488, 12.1726175299287, 13.1984250992003, 13.1589889011722, 13.5862523283024, 14.2568164921976, 14.9308696896618, 17.0302752548166, 20.5312256240101, 24.9182308941496, 29.1400069832393, 32.2214438511237, 31.9364438192363, 27.7809457314074, 23.5271578793389, 18.3955301681733, 15, 13.9257215820975, 13.3549601321824, 11.6915146427997, 12.5104121494643, 10.9522724801834, 11.7805141726785, 11.6915146427997, 10.7591422643416, 11.6915146427997, 11.0948100502086, 10.9331943741007, 10.5623058987491, 11.4201648339208, 10.9834032799163, 12.342719282327, 11.0948100502086, 10.6612007164508, 11.556672193748, 10.7591422643416, 11.1418983268964, 10.7102889283311, 10.856157588604, 11.6915146427997, 10.8320074139966, 10.8320074139966, 11.6915146427997, 10.9834032799163, 10.092223353418, 10.5743626945331, 10.2015488233739],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 1038.22144385112,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.3,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.0476190498716797,
  "fY1" : -27.3493975514268,
  "fX2" : 0.111111111242515,
  "fY2" : 117.228915915726,
  "fXtoAbsPixelk" : 300.000059685755,
  "fXtoPixelk" : 300.000059685755,
  "fXtoPixel" : 6299.99990537763,
  "fYtoAbsPixelk" : 648.666717106251,
  "fYtoPixelk" : 648.666717106251,
  "fYtoPixel" : -5.5333333251377,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.0476190498716797,
  "fPixeltoXk" : -0.0476190498716797,
  "fPixeltoX" : 1.58730161114194e-4,
  "fAbsPixeltoYk" : 117.228915915726,
  "fPixeltoYk" : -27.3493975514268,
  "fPixeltoY" : -0.180722891833941,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : -10,
  "fUxmax" : 0.1,
  "fUymax" : 110,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : -10,
      "fX2" : 0.1,
      "fY2" : 110,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 616,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 616,
      "fFillStyle" : 1000,
      "fMarkerColor" : 616,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.8,
      "fNpoints" : 5,
      "fX" : [0.0400616390241357, 0.0519815769445033, 0.0213777194447759, 0.0392753450264487, 0.0195491955506031],
      "fY" : [5, 15, 25, 35, 45],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 0.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -10,
          "fXmax" : 110,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 110,
        "fMinimum" : -10,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.00400442769095348, 0.0155029773196896, 0.00672318970490498, 0.00747638947826201, 0.00745171157205386],
      "fEY" : [0, 0, 0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 600,
      "fFillStyle" : 1000,
      "fMarkerColor" : 600,
      "fMarkerStyle" : 21,
      "fMarkerSize" : 1.8,
      "fNpoints" : 4,
      "fX" : [0.054, 0.0369, 0.0242, 0.068],
      "fY" : [55, 65, 75, 85],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.0160573866496124,
          "fXmax" : 0.0849187901818523,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 52,
          "fXmax" : 88,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 88,
        "fMinimum" : 52,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.0111803398874989, 9.21954445729289e-4, 0.00240416305603426, 0.011180339887499],
      "fEY" : [0, 0, 0, 0]
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 632,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 33,
      "fMarkerSize" : 3,
      "fNpoints" : 1,
      "fX" : [0.048],
      "fY" : [100],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 1.148,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 99.9,
          "fXmax" : 101.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 101.1,
        "fMinimum" : 99.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111
    }, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.048,
      "fY1" : 100,
      "fX2" : 0,
      "fY2" : 100,
      "fFillColor" : 632,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "|>"
    }],
    "opt" : ["", "ap", "p", "p", "|>"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2S.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.0222222216601071,
  "fY1" : -0.144578312928556,
  "fX2" : 0.162962962979997,
  "fY2" : 1.06024096596438,
  "fXtoAbsPixelk" : 120.000047317791,
  "fXtoPixelk" : 120.000047317791,
  "fXtoPixel" : 5400.00001589457,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -663.999999016523,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.0222222216601071,
  "fPixeltoXk" : -0.0222222216601071,
  "fPixeltoX" : 1.85185184640104e-4,
  "fAbsPixeltoYk" : 1.06024096596438,
  "fPixeltoYk" : -0.144578312928556,
  "fPixeltoY" : -0.00150602409861617,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : 0,
  "fUxmax" : 0.15,
  "fUymax" : 1,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : 0,
      "fX2" : 0.15,
      "fY2" : 1,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "CLs_observed",
      "fTitle" : "Observed CLs",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 121,
      "fX" : [0, 0.00125, 0.0025, 0.00375, 0.005, 0.00625, 0.0075, 0.00875, 0.01, 0.01125, 0.0125, 0.01375, 0.015, 0.01625, 0.0175, 0.01875, 0.02, 0.02125, 0.0225, 0.02375, 0.025, 0.02625, 0.0275, 0.02875, 0.03, 0.03125, 0.0325, 0.03375, 0.035, 0.03625, 0.0375, 0.03875, 0.04, 0.04125, 0.0425, 0.04375, 0.045, 0.04625, 0.0475, 0.04875, 0.05, 0.05125, 0.0525, 0.05375, 0.055, 0.05625, 0.0575, 0.05875, 0.06, 0.06125, 0.0625, 0.06375, 0.065, 0.06625, 0.0675, 0.06875, 0.07, 0.07125, 0.0725, 0.07375, 0.075, 0.07625, 0.0775, 0.07875, 0.08, 0.08125, 0.0825, 0.08375, 0.085, 0.08625, 0.0875, 0.08875, 0.09, 0.09125, 0.0925, 0.09375, 0.095, 0.09625, 0.0975, 0.09875, 0.1, 0.10125, 0.1025, 0.10375, 0.105111111348099, 0.10625, 0.1075, 0.10875, 0.11, 0.11125, 0.1125, 0.11375, 0.115, 0.11625, 0.1175, 0.11875, 0.12, 0.12125, 0.1225, 0.12375, 0.125, 0.12625, 0.1275, 0.12875, 0.13, 0.13125, 0.1325, 0.13375, 0.135, 0.13625, 0.1375, 0.13875, 0.14, 0.14125, 0.1425, 0.14375, 0.145, 0.14625, 0.1475, 0.14875, 0.15],
      "fY" : [1, 0.941435825423926, 0.906214636153788, 0.86644876471353, 0.821276446559178, 0.781044320816884, 0.741375817266323, 0.705424614528621, 0.667340368548503, 0.632635043529437, 0.6001633908006, 0.568298715999889, 0.537706875116903, 0.508702280515373, 0.481215138049894, 0.454342921936347, 0.4286767519793, 0.404545997029716, 0.381608023660438, 0.359309932467999, 0.338381387884667, 0.318436358108865, 0.299575821935416, 0.281640613098047, 0.264657980627919, 0.248448298218759, 0.233138259781455, 0.218736749941999, 0.204973682865855, 0.19200107919783, 0.179822080383767, 0.168373055104181, 0.157325020981056, 0.146981353308424, 0.137375159336343, 0.128404607937686, 0.119835009801683, 0.111586214531877, 0.104298016691886, 0.096572622311308, 0.0902205288333465, 0.0839572766589931, 0.0782361349380678, 0.0728460713908153, 0.0677678560932584, 0.0629918404902533, 0.0583766130578653, 0.0541960081468179, 0.0502585468794014, 0.0465570237137984, 0.0431656131887005, 0.0399564752250231, 0.0369362393762241, 0.0341097450952898, 0.0315738836358712, 0.028987925869562, 0.0267655076653252, 0.0246662849155525, 0.0227123262397652, 0.0209432462818042, 0.019200623122431, 0.0176511325213591, 0.0162311626577059, 0.0148954702753735, 0.0137430245863307, 0.0125322752013111, 0.0115329570672031, 0.0105358871013693, 0.00965983509173344, 0.00884274557296716, 0.0080870468045411, 0.00740054843357215, 0.00677116675138093, 0.00618568723167102, 0.00565063834621815, 0.00518137861634562, 0.00471861839852774, 0.00430133071522839, 0.00392284424136399, 0.0035783468282367, 0.00326617344323086, 0.00299489840803211, 0.00271987078495316, 0.00247300338427121, 0.0033748770741735, 0.00205016817316447, 0.00186601794076898, 0.00170816401717842, 0.00154702310956247, 0.00141515708106975, 0.00127796356051225, 0.00116241027352793, 0.00106441021101741, 9.64522308126377e-4, 8.7360326032549e-4, 8.00253722739603e-4, 7.21327826799951e-4, 6.59509538916982e-4, 5.93131747421759e-4, 5.38791298255989e-4, 4.92287471689814e-4, 4.53097369428755e-4, 4.17814938908045e-4, 3.65457711351108e-4, 3.30387595447945e-4, 3.04114723927308e-4, 2.75801258630183e-4, 2.49974050381135e-4, 2.2851004496551e-4, 2.04692306345984e-4, 1.88147376296257e-4, 1.68090068820633e-4, 1.5061081914622e-4, 1.37879701975281e-4, 1.24622202577064e-4, 1.13031844746618e-4, 1.02193347927372e-4, 9.3180122217947e-5, 8.28012882318166e-5, 7.5847171299116e-5, 6.87004375869341e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "CLs_observed",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 123,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 2056,
          "fName" : "xaxis",
          "fTitle" : "S_fr",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.025,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 121,
          "fXmin" : 0,
          "fXmax" : 0.165,
          "fXbins" : [],
          "fFirst" : 1,
          "fLast" : 110,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.01,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0.01,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 6.18303938282407e-5,
          "fXmax" : 1.09999312995624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fEY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TMultiGraph",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fName" : "_expected",
      "fTitle" : "Expected ",
      "fGraphs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TGraphAsymmErrors",
          "fUniqueID" : 0,
          "fBits" : 1032,
          "fName" : "",
          "fTitle" : "Expected CLs #pm 2 #sigma",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 400,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1,
          "fNpoints" : 121,
          "fX" : [0, 0.00125, 0.0025, 0.00375, 0.005, 0.00625, 0.0075, 0.00875, 0.01, 0.01125, 0.0125, 0.01375, 0.015, 0.01625, 0.0175, 0.01875, 0.02, 0.02125, 0.0225, 0.02375, 0.025, 0.02625, 0.0275, 0.02875, 0.03, 0.03125, 0.0325, 0.03375, 0.035, 0.03625, 0.0375, 0.03875, 0.04, 0.04125, 0.0425, 0.04375, 0.045, 0.04625, 0.0475, 0.04875, 0.05, 0.05125, 0.0525, 0.05375, 0.055, 0.05625, 0.0575, 0.05875, 0.06, 0.06125, 0.0625, 0.06375, 0.065, 0.06625, 0.0675, 0.06875, 0.07, 0.07125, 0.0725, 0.07375, 0.075, 0.07625, 0.0775, 0.07875, 0.08, 0.08125, 0.0825, 0.08375, 0.085, 0.08625, 0.0875, 0.08875, 0.09, 0.09125, 0.0925, 0.09375, 0.095, 0.09625, 0.0975, 0.09875, 0.1, 0.10125, 0.1025, 0.10375, 0.125277777955406, 0.10625, 0.1075, 0.10875, 0.11, 0.11125, 0.1125, 0.11375, 0.115, 0.11625, 0.1175, 0.11875, 0.12, 0.12125, 0.1225, 0.12375, 0.125, 0.12625, 0.1275, 0.12875, 0.13, 0.13125, 0.1325, 0.13375, 0.135, 0.13625, 0.1375, 0.13875, 0.14, 0.14125, 0.1425, 0.14375, 0.145, 0.14625, 0.1475, 0.14875, 0.15],
          "fY" : [1, 0.940914334425824, 0.906678572641797, 0.866193376121512, 0.818836183866143, 0.775590500746597, 0.734244035738341, 0.696072827458662, 0.654488890884317, 0.616991374696474, 0.580915752988032, 0.546278884183662, 0.513077646972082, 0.481450619486855, 0.451717962625756, 0.422317498337977, 0.394324789843141, 0.368375555731564, 0.343895886782045, 0.319916189296945, 0.298134063822, 0.276926697071803, 0.257406693761856, 0.238978645053282, 0.221726765443182, 0.205331748241386, 0.190072787005159, 0.176023501529333, 0.162500192780497, 0.150071071365447, 0.138658729428228, 0.127783650196751, 0.117573540086973, 0.108254791204217, 0.0996808766617459, 0.0918562096744249, 0.0841382013607115, 0.0772829787257005, 0.0710576663887761, 0.0637052188907998, 0.0589383870411114, 0.0538901515413571, 0.0495639640018698, 0.0455080963527428, 0.0416939682660292, 0.0382303321412562, 0.0350096718491532, 0.0320865050643923, 0.029340331193618, 0.0267742361300809, 0.0243973685890451, 0.0222822387391688, 0.0203692116416904, 0.0185594733239842, 0.0169636270452739, 0.0154028197226687, 0.0139937557421456, 0.0127103252959956, 0.0115820807216577, 0.0105277120364865, 0.0095543847260889, 0.0086790683736261, 0.00787092254368228, 0.00715315405052306, 0.00648840885535378, 0.00587494249138398, 0.00538567503054245, 0.00483008608746878, 0.00436283093584691, 0.00395329598273064, 0.00357102969813524, 0.00323433564454363, 0.00292415144976212, 0.00264388485469526, 0.00238902869441208, 0.00221532744174826, 0.00197144054860007, 0.00176054785793106, 0.00159057483368986, 0.00143579167869174, 0.00129676923220148, 0.00118014636369778, 0.00107640665160855, 9.52243680183388e-4, 0.0166270614258792, 7.77723157452136e-4, 6.97875569296376e-4, 6.52704276786523e-4, 5.69491870706609e-4, 5.36976917258385e-4, 4.6322081980126e-4, 4.18661010684981e-4, 3.91596803947084e-4, 3.40883476718537e-4, 3.08902035906899e-4, 2.93362261237635e-4, 2.51218110928424e-4, 2.36408531542985e-4, 2.00049595908718e-4, 1.80786141236465e-4, 1.69985820228935e-4, 1.48168429554146e-4, 1.38174032439051e-4, 1.19633295408905e-4, 1.05383877339667e-4, 1.05156274580064e-4, 9.48597256576872e-5, 8.53181968674754e-5, 7.44084040900012e-5, 6.70941183188712e-5, 6.26785752897535e-5, 5.39537454441764e-5, 4.55919373196801e-5, 4.43863990843692e-5, 3.93775888395074e-5, 3.58774473361348e-5, 3.19365463884386e-5, 3.02829907373063e-5, 2.37890702743414e-5, 2.33155505340312e-5, 2.10376632873725e-5],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 512,
            "fName" : "Graph",
            "fTitle" : "Expected CLs #pm 2 #sigma",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1,
            "fNcells" : 123,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 121,
              "fXmin" : 0,
              "fXmax" : 0.165,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 7.93460045347775e-9,
              "fXmax" : 1.09999999911838,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.09999999911838,
            "fMinimum" : 7.93460045347775e-9,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fEXhigh" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fEYlow" : [0, 0.104257617448601, 0.154146326375948, 0.204197297932827, 0.251562488835348, 0.285291749039559, 0.309843808791006, 0.326412941349251, 0.338365027692926, 0.344132213695195, 0.34555032265909, 0.343381439813371, 0.338284530776387, 0.330866443130895, 0.321757416170068, 0.310839419335665, 0.29878168420237, 0.286236675822807, 0.273259585457298, 0.259525809687261, 0.246215621020188, 0.232527356941616, 0.219319066213672, 0.206335228646554, 0.193744153726816, 0.181401502750978, 0.169594932576359, 0.158460600707204, 0.147511113986745, 0.137252187430002, 0.127671747047453, 0.118402344245079, 0.109577965424084, 0.101422986159984, 0.0938361390392346, 0.0868433369101376, 0.0798822610715852, 0.0736470142239619, 0.067942477818402, 0.0611537840055177, 0.056722965574349, 0.0520054260905308, 0.0479421161092313, 0.0441155352032707, 0.0405018822327946, 0.0372075720852817, 0.0341334693472177, 0.0313342085695212, 0.0286965023610122, 0.0262247739397927, 0.0239292488405139, 0.0218815583910281, 0.0200254779610306, 0.0182660347567192, 0.0167116206935908, 0.015188656132948, 0.0138114478514052, 0.0125550976552494, 0.0114491104634456, 0.010414209678699, 0.00945769076788136, 0.00859651821600924, 0.00780059691040452, 0.00709300030499371, 0.00643708762112995, 0.00583125917913455, 0.00534772195802734, 0.00479824152483691, 0.00433578712841721, 0.00393019998112381, 0.00355139342310915, 0.00321756139440622, 0.00290985580875469, 0.00263169447297948, 0.0023786385982612, 0.0022061002633386, 0.00196375574939842, 0.00175410881261458, 0.00158507825773633, 0.00143110381627098, 0.00129276606859295, 0.00117668609734326, 0.00107340434016804, 9.49757424101289e-4, 0, 7.75900216919303e-4, 6.96330607252691e-4, 6.51309125915709e-4, 5.68358039815606e-4, 5.3593985640082e-4, 4.62391637993435e-4, 4.17949273336772e-4, 3.90953272057338e-4, 3.40361119781645e-4, 3.08451463193819e-4, 2.92945221287881e-4, 2.50887386853155e-4, 2.36106472799442e-4, 1.99814032659817e-4, 1.80583465944432e-4, 1.69800838647323e-4, 1.4801748399232e-4, 1.3803788533561e-4, 1.19523210448563e-4, 1.05292530495453e-4, 1.05065217529579e-4, 9.47814546975505e-5, 8.52511904098103e-5, 7.43535516469422e-5, 6.70469567297005e-5, 6.26358698498892e-5, 5.39194104790162e-5, 4.55650494226853e-5, 4.43605357145833e-5, 3.93558426461682e-5, 3.58584394648967e-5, 3.19204775213929e-5, 3.0268107554625e-5, 2.37785534290902e-5, 2.33053330035548e-5, 2.10288470646464e-5],
          "fEYhigh" : [0, 0.0546757471714077, 0.0860402049661383, 0.122793558629253, 0.165268474371697, 0.203505019201929, 0.239503351422434, 0.27218780664273, 0.307112170893424, 0.337910161897854, 0.366830418141416, 0.393850438720482, 0.418966676153454, 0.442076948297216, 0.462974403193377, 0.48273478676482, 0.500591552718968, 0.516186755546903, 0.529928810600409, 0.542340882319163, 0.552580661348101, 0.561459901500665, 0.568538139731593, 0.574110676540894, 0.578202132943945, 0.580926948096908, 0.582286995432997, 0.582381799670575, 0.581261934985342, 0.579021502176096, 0.575782769043534, 0.571479104831623, 0.566186371884393, 0.560128370095443, 0.55335543487389, 0.546013970220575, 0.537514816799164, 0.528750549929746, 0.519641782548573, 0.507229257286135, 0.498063013414446, 0.487231499735007, 0.476888124945279, 0.466161387039336, 0.455023599794784, 0.443889043145358, 0.43252692211187, 0.421241023849203, 0.409661650248645, 0.397850154260104, 0.385916580101114, 0.374363638552634, 0.363035893651832, 0.351428693730933, 0.340360382409202, 0.328657378843928, 0.317224798677175, 0.30597579624243, 0.295320900356134, 0.284610062860719, 0.273970857965435, 0.26368543314714, 0.253486332063606, 0.24376919310917, 0.234126503996469, 0.224588401146212, 0.216471525291123, 0.206615379215385, 0.197712968617988, 0.189369853165174, 0.181050302096444, 0.173226677512739, 0.165539561300458, 0.15813300994038, 0.150954976970211, 0.145784217380033, 0.138082386015209, 0.130937565074592, 0.124792250775529, 0.118843897324673, 0.113167683766542, 0.108123383767485, 0.103386084093798, 0.0973551803222325, 0, 0.0880628858075573, 0.0834176060831379, 0.0806573318679656, 0.075280773311908, 0.0730630199145521, 0.0677443509489414, 0.0643060905042019, 0.0621211344296585, 0.0577986876862748, 0.0548954889009062, 0.0534277644540063, 0.0492297028071581, 0.0476685859069663, 0.0436079767848709, 0.0413029086289501, 0.0399558287596309, 0.037096211229223, 0.0357158927044921, 0.0330167537266945, 0.0307985639364223, 0.0307619753660294, 0.0290641904153041, 0.0274088207860272, 0.0254021019709955, 0.0239764709598764, 0.0230796916362424, 0.0212146446637867, 0.0192883166226372, 0.0189973649304025, 0.0177470566677297, 0.0168289923283663, 0.0157443386127941, 0.0152710263323695, 0.0132863860475549, 0.0131325746305545, 0.0123721056192026]
        }, {
          "_typename" : "TGraphAsymmErrors",
          "fUniqueID" : 0,
          "fBits" : 1032,
          "fName" : "",
          "fTitle" : "Expected CLs #pm 1 #sigma",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 416,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1,
          "fNpoints" : 121,
          "fX" : [0, 0.00125, 0.0025, 0.00375, 0.005, 0.00625, 0.0075, 0.00875, 0.01, 0.01125, 0.0125, 0.01375, 0.015, 0.01625, 0.0175, 0.01875, 0.02, 0.02125, 0.0225, 0.02375, 0.025, 0.02625, 0.0275, 0.02875, 0.03, 0.03125, 0.0325, 0.03375, 0.035, 0.03625, 0.0375, 0.03875, 0.04, 0.04125, 0.0425, 0.04375, 0.045, 0.04625, 0.0475, 0.04875, 0.05, 0.05125, 0.0525, 0.05375, 0.055, 0.05625, 0.0575, 0.05875, 0.06, 0.06125, 0.0625, 0.06375, 0.065, 0.06625, 0.0675, 0.06875, 0.07, 0.07125, 0.0725, 0.07375, 0.075, 0.07625, 0.0775, 0.07875, 0.08, 0.08125, 0.0825, 0.08375, 0.085, 0.08625, 0.0875, 0.08875, 0.09, 0.09125, 0.0925, 0.09375, 0.095, 0.09625, 0.0975, 0.09875, 0.1, 0.10125, 0.1025, 0.10375, 0.111833333550535, 0.10625, 0.1075, 0.10875, 0.11, 0.11125, 0.1125, 0.11375, 0.115, 0.11625, 0.1175, 0.11875, 0.12, 0.12125, 0.1225, 0.12375, 0.125, 0.12625, 0.1275, 0.12875, 0.13, 0.13125, 0.1325, 0.13375, 0.135, 0.13625, 0.1375, 0.13875, 0.14, 0.14125, 0.1425, 0.14375, 0.145, 0.14625, 0.1475, 0.14875, 0.15],
          "fY" : [1, 0.940914334425824, 0.906678572641797, 0.866193376121512, 0.818836183866143, 0.775590500746597, 0.734244035738341, 0.696072827458662, 0.654488890884317, 0.616991374696474, 0.580915752988032, 0.546278884183662, 0.513077646972082, 0.481450619486855, 0.451717962625756, 0.422317498337977, 0.394324789843141, 0.368375555731564, 0.343895886782045, 0.319916189296945, 0.298134063822, 0.276926697071803, 0.257406693761856, 0.238978645053282, 0.221726765443182, 0.205331748241386, 0.190072787005159, 0.176023501529333, 0.162500192780497, 0.150071071365447, 0.138658729428228, 0.127783650196751, 0.117573540086973, 0.108254791204217, 0.0996808766617459, 0.0918562096744249, 0.0841382013607115, 0.0772829787257005, 0.0710576663887761, 0.0637052188907998, 0.0589383870411114, 0.0538901515413571, 0.0495639640018698, 0.0455080963527428, 0.0416939682660292, 0.0382303321412562, 0.0350096718491532, 0.0320865050643923, 0.029340331193618, 0.0267742361300809, 0.0243973685890451, 0.0222822387391688, 0.0203692116416904, 0.0185594733239842, 0.0169636270452739, 0.0154028197226687, 0.0139937557421456, 0.0127103252959956, 0.0115820807216577, 0.0105277120364865, 0.0095543847260889, 0.0086790683736261, 0.00787092254368228, 0.00715315405052306, 0.00648840885535378, 0.00587494249138398, 0.00538567503054245, 0.00483008608746878, 0.00436283093584691, 0.00395329598273064, 0.00357102969813524, 0.00323433564454363, 0.00292415144976212, 0.00264388485469526, 0.00238902869441208, 0.00221532744174826, 0.00197144054860007, 0.00176054785793106, 0.00159057483368986, 0.00143579167869174, 0.00129676923220148, 0.00118014636369778, 0.00107640665160855, 9.52243680183388e-4, 0.00668792316209998, 7.77723157452136e-4, 6.97875569296376e-4, 6.52704276786523e-4, 5.69491870706609e-4, 5.36976917258385e-4, 4.6322081980126e-4, 4.18661010684981e-4, 3.91596803947084e-4, 3.40883476718537e-4, 3.08902035906899e-4, 2.93362261237635e-4, 2.51218110928424e-4, 2.36408531542985e-4, 2.00049595908718e-4, 1.80786141236465e-4, 1.69985820228935e-4, 1.48168429554146e-4, 1.38174032439051e-4, 1.19633295408905e-4, 1.05383877339667e-4, 1.05156274580064e-4, 9.48597256576872e-5, 8.53181968674754e-5, 7.44084040900012e-5, 6.70941183188712e-5, 6.26785752897535e-5, 5.39537454441764e-5, 4.55919373196801e-5, 4.43863990843692e-5, 3.93775888395074e-5, 3.58774473361348e-5, 3.19365463884386e-5, 3.02829907373063e-5, 2.37890702743414e-5, 2.33155505340312e-5, 2.10376632873725e-5],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 512,
            "fName" : "Graph",
            "fTitle" : "Expected CLs #pm 1 #sigma",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1,
            "fNcells" : 123,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 121,
              "fXmin" : 0,
              "fXmax" : 0.165,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 4.23091412362208e-7,
              "fXmax" : 1.09999995298984,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.09999995298984,
            "fMinimum" : 4.23091412362208e-7,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fEXhigh" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fEYlow" : [0, 0.0497727697433259, 0.0750123972943691, 0.101620844511073, 0.128483954199447, 0.149176268746746, 0.165675788850298, 0.178162125109971, 0.188865585479508, 0.196004333502468, 0.200686180965514, 0.203213028305123, 0.203863997076672, 0.202901883328271, 0.200611902949322, 0.197044856158941, 0.192457961724847, 0.187177357889212, 0.181294145849857, 0.174685463860418, 0.167958078610519, 0.160745183414227, 0.153526343673653, 0.146198737025586, 0.138884485600525, 0.131522720302444, 0.124307488159895, 0.117350381145492, 0.110365391117717, 0.103692081090839, 0.0973470438072651, 0.0911030514595321, 0.0850615618169544, 0.0793924660393549, 0.0740426131311207, 0.0690454366605622, 0.0640061021170779, 0.0594356346200552, 0.0552058099778031, 0.050109610188305, 0.0467454032568692, 0.043129113070315, 0.0399848119649987, 0.0369976974001965, 0.0341526799244143, 0.031537783416176, 0.02907854095151, 0.0268223659179693, 0.024681060652289, 0.0226603365979732, 0.020770781360658, 0.0190742265505962, 0.0175269993797224, 0.0160516243980432, 0.0147407581180524, 0.0134492985191309, 0.0122750393286459, 0.0111982234315736, 0.0102456048976891, 0.00935001972993158, 0.00851844860578214, 0.00776644721344711, 0.00706845804634568, 0.00644538827566415, 0.00586556513197992, 0.00532796236737086, 0.00489737824206883, 0.00440635351148091, 0.00399158907204522, 0.00362661723168146, 0.00328465560468558, 0.00298236540063549, 0.0027029114603443, 0.00244956585939955, 0.00221844916737585, 0.00206049994044531, 0.00183810806006771, 0.00164517909687069, 0.00148923347951148, 0.00134685007562719, 0.00121864063489466, 0.00111083652186643, 0.00101473589382242, 8.99444327431097e-4, 0, 7.36847087266133e-4, 6.62220937719957e-4, 6.19932793949017e-4, 5.41888421276722e-4, 5.1133943929417e-4, 4.41922902682602e-4, 3.99898482699353e-4, 3.74340089945991e-4, 3.26374108373479e-4, 2.96071940796298e-4, 2.81332227934426e-4, 2.41301834060315e-4, 2.27214384406147e-4, 1.92578661789459e-4, 1.74197359315967e-4, 1.63881537684419e-4, 1.43019182177823e-4, 1.33451021793778e-4, 1.15680683536281e-4, 1.02003947993896e-4, 1.017853464878e-4, 9.18909337659267e-5, 8.27127530908598e-5, 7.22065299199469e-5, 6.51551086964332e-5, 6.08950322187441e-5, 5.24697050748421e-5, 4.43844538884833e-5, 4.32178668929548e-5, 3.83682125970915e-5, 3.49765752811464e-5, 3.11549507985769e-5, 2.95504702298473e-5, 2.32431568078987e-5, 2.2782831857995e-5, 2.05675617180811e-5],
          "fEYhigh" : [0, 0.0369792646499115, 0.0576347994467636, 0.0812846007576198, 0.107816126620205, 0.130903358340349, 0.151882789834567, 0.170232366234157, 0.189023987474985, 0.204812779473959, 0.218882705680843, 0.231272627608247, 0.242033408512947, 0.251181163392916, 0.258714306580315, 0.265056139459725, 0.269977580508403, 0.273475753514665, 0.275749040743795, 0.27691675156805, 0.276980854953604, 0.276041301431542, 0.274215875643602, 0.271562071081642, 0.268175431951761, 0.264065034846699, 0.259376922922618, 0.254247825483331, 0.248496518110877, 0.242430528090115, 0.236131506268753, 0.229408593021813, 0.2223861421373, 0.21530874900257, 0.208170685862584, 0.20107416197385, 0.193468246501795, 0.186149971931446, 0.178992583485255, 0.169833723141148, 0.163437628869728, 0.156222063903147, 0.149636389061092, 0.143086181264724, 0.136556444563512, 0.130280202273904, 0.124113784539677, 0.118209235517055, 0.112364130308976, 0.106610343337391, 0.100998685822985, 0.0957490080624733, 0.090768255136749, 0.08582845970099, 0.0812665175130122, 0.0765950389708555, 0.0721775055948782, 0.0679675063797491, 0.0641014615628469, 0.0603315009758953, 0.0566997860861279, 0.0532938529844502, 0.0500166847376951, 0.0469857681907918, 0.0440650526182689, 0.0412602696644873, 0.0389387756174674, 0.0361999588857553, 0.0338011819779643, 0.0316173812800423, 0.0295014278022055, 0.0275676547859312, 0.0257204664180669, 0.0239902384322365, 0.0223598381791425, 0.0212137483688921, 0.0195508577877208, 0.0180557307581879, 0.0168065428611118, 0.0156300029052968, 0.0145374198151863, 0.0135913603078048, 0.0127243876795602, 0.0116511156451368, 0, 0.0100651650925398, 0.00930365115096751, 0.00886119607190754, 0.00802116230714366, 0.00768315420099735, 0.00689308927257503, 0.00639803260322408, 0.00608994032061791, 0.00549559996376199, 0.00510790402249437, 0.00491547918093282, 0.00437860226938745, 0.00418414711878014, 0.00369185947819756, 0.00342127818563697, 0.00326619400526534, 0.002944575495591, 0.00279310049148056, 0.00250417249711331, 0.00227411705937328, 0.00227037942517864, 0.00209901991153855, 0.00193591654098212, 0.00174360444036735, 0.00161068552145816, 0.00152869230433202, 0.00136228116544719, 0.00119642664508454, 0.00117192472275367, 0.00106831819264088, 9.94022128508111e-4, 9.08245137139459e-4, 8.7151038231279e-4, 7.22260479324244e-4, 7.11025762098611e-4, 6.56207374070298e-4]
        }, {
          "_typename" : "TGraph",
          "fUniqueID" : 0,
          "fBits" : 1032,
          "fName" : "",
          "fTitle" : "Expected CLs - Median",
          "fLineColor" : 1,
          "fLineStyle" : 2,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1,
          "fNpoints" : 121,
          "fX" : [0, 0.00125, 0.0025, 0.00375, 0.005, 0.00625, 0.0075, 0.00875, 0.01, 0.01125, 0.0125, 0.01375, 0.015, 0.01625, 0.0175, 0.01875, 0.02, 0.02125, 0.0225, 0.02375, 0.025, 0.02625, 0.0275, 0.02875, 0.03, 0.03125, 0.0325, 0.03375, 0.035, 0.03625, 0.0375, 0.03875, 0.04, 0.04125, 0.0425, 0.04375, 0.045, 0.04625, 0.0475, 0.04875, 0.05, 0.05125, 0.0525, 0.05375, 0.055, 0.05625, 0.0575, 0.05875, 0.06, 0.06125, 0.0625, 0.06375, 0.065, 0.06625, 0.0675, 0.06875, 0.07, 0.07125, 0.0725, 0.07375, 0.075, 0.07625, 0.0775, 0.07875, 0.08, 0.08125, 0.0825, 0.08375, 0.085, 0.08625, 0.0875, 0.08875, 0.09, 0.09125, 0.0925, 0.09375, 0.095, 0.09625, 0.0975, 0.09875, 0.1, 0.10125, 0.1025, 0.10375, 0.105314815051203, 0.10625, 0.1075, 0.10875, 0.11, 0.11125, 0.1125, 0.11375, 0.115, 0.11625, 0.1175, 0.11875, 0.12, 0.12125, 0.1225, 0.12375, 0.125, 0.12625, 0.1275, 0.12875, 0.13, 0.13125, 0.1325, 0.13375, 0.135, 0.13625, 0.1375, 0.13875, 0.14, 0.14125, 0.1425, 0.14375, 0.145, 0.14625, 0.1475, 0.14875, 0.15],
          "fY" : [1, 0.940914334425824, 0.906678572641797, 0.866193376121512, 0.818836183866143, 0.775590500746597, 0.734244035738341, 0.696072827458662, 0.654488890884317, 0.616991374696474, 0.580915752988032, 0.546278884183662, 0.513077646972082, 0.481450619486855, 0.451717962625756, 0.422317498337977, 0.394324789843141, 0.368375555731564, 0.343895886782045, 0.319916189296945, 0.298134063822, 0.276926697071803, 0.257406693761856, 0.238978645053282, 0.221726765443182, 0.205331748241386, 0.190072787005159, 0.176023501529333, 0.162500192780497, 0.150071071365447, 0.138658729428228, 0.127783650196751, 0.117573540086973, 0.108254791204217, 0.0996808766617459, 0.0918562096744249, 0.0841382013607115, 0.0772829787257005, 0.0710576663887761, 0.0637052188907998, 0.0589383870411114, 0.0538901515413571, 0.0495639640018698, 0.0455080963527428, 0.0416939682660292, 0.0382303321412562, 0.0350096718491532, 0.0320865050643923, 0.029340331193618, 0.0267742361300809, 0.0243973685890451, 0.0222822387391688, 0.0203692116416904, 0.0185594733239842, 0.0169636270452739, 0.0154028197226687, 0.0139937557421456, 0.0127103252959956, 0.0115820807216577, 0.0105277120364865, 0.0095543847260889, 0.0086790683736261, 0.00787092254368228, 0.00715315405052306, 0.00648840885535378, 0.00587494249138398, 0.00538567503054245, 0.00483008608746878, 0.00436283093584691, 0.00395329598273064, 0.00357102969813524, 0.00323433564454363, 0.00292415144976212, 0.00264388485469526, 0.00238902869441208, 0.00221532744174826, 0.00197144054860007, 0.00176054785793106, 0.00159057483368986, 0.00143579167869174, 0.00129676923220148, 0.00118014636369778, 0.00107640665160855, 9.52243680183388e-4, 0.0033748770741735, 7.77723157452136e-4, 6.97875569296376e-4, 6.52704276786523e-4, 5.69491870706609e-4, 5.36976917258385e-4, 4.6322081980126e-4, 4.18661010684981e-4, 3.91596803947084e-4, 3.40883476718537e-4, 3.08902035906899e-4, 2.93362261237635e-4, 2.51218110928424e-4, 2.36408531542985e-4, 2.00049595908718e-4, 1.80786141236465e-4, 1.69985820228935e-4, 1.48168429554146e-4, 1.38174032439051e-4, 1.19633295408905e-4, 1.05383877339667e-4, 1.05156274580064e-4, 9.48597256576872e-5, 8.53181968674754e-5, 7.44084040900012e-5, 6.70941183188712e-5, 6.26785752897535e-5, 5.39537454441764e-5, 4.55919373196801e-5, 4.43863990843692e-5, 3.93775888395074e-5, 3.58774473361348e-5, 3.19365463884386e-5, 3.02829907373063e-5, 2.37890702743414e-5, 2.33155505340312e-5, 2.10376632873725e-5],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 512,
            "fName" : "Graph",
            "fTitle" : "Expected CLs - Median",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1,
            "fNcells" : 123,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 121,
              "fXmin" : 0,
              "fXmax" : 0.165,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 1.89338969586352e-5,
              "fXmax" : 1.09999789623367,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 0,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.09999789623367,
            "fMinimum" : 1.89338969586352e-5,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111
        }],
        "opt" : ["3", "3", "L"]
      },
      "fFunctions" : null,
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "_expected",
        "fTitle" : "Expected ",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 123,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 121,
          "fXmin" : -0.0075,
          "fXmax" : 0.1575,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -0.0499999907429661,
          "fXmax" : 1.04999999955919,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.04999999955919,
        "fMinimum" : -0.0499999907429661,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMaximum" : -1111,
      "fMinimum" : -1111
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0,
      "fY1" : 0.1,
      "fX2" : 0.15,
      "fY2" : 0.1
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "CLs+b_observed",
      "fTitle" : "Observed CLs+b",
      "fLineColor" : 1,
      "fLineStyle" : 3,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 600,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 121,
      "fX" : [0, 0.00125, 0.0025, 0.00375, 0.005, 0.00625, 0.0075, 0.00875, 0.01, 0.01125, 0.0125, 0.01375, 0.015, 0.01625, 0.0175, 0.01875, 0.02, 0.02125, 0.0225, 0.02375, 0.025, 0.02625, 0.0275, 0.02875, 0.03, 0.03125, 0.0325, 0.03375, 0.035, 0.03625, 0.0375, 0.03875, 0.04, 0.04125, 0.0425, 0.04375, 0.045, 0.04625, 0.0475, 0.04875, 0.05, 0.05125, 0.0525, 0.05375, 0.055, 0.05625, 0.0575, 0.05875, 0.06, 0.06125, 0.0625, 0.06375, 0.065, 0.06625, 0.0675, 0.06875, 0.07, 0.07125, 0.0725, 0.07375, 0.075, 0.07625, 0.0775, 0.07875, 0.08, 0.08125, 0.0825, 0.08375, 0.085, 0.08625, 0.0875, 0.08875, 0.09, 0.09125, 0.0925, 0.09375, 0.095, 0.09625, 0.0975, 0.09875, 0.1, 0.10125, 0.1025, 0.10375, 0.105, 0.10625, 0.1075, 0.10875, 0.11, 0.11125, 0.1125, 0.11375, 0.115, 0.11625, 0.1175, 0.11875, 0.12, 0.12125, 0.1225, 0.12375, 0.125, 0.12625, 0.1275, 0.12875, 0.13, 0.13125, 0.1325, 0.13375, 0.135, 0.13625, 0.1375, 0.13875, 0.14, 0.14125, 0.1425, 0.14375, 0.145, 0.14625, 0.1475, 0.14875, 0.15],
      "fY" : [0.5, 0.475081871530284, 0.450678418178231, 0.434148865411006, 0.417101555515382, 0.402082670286515, 0.383306914946443, 0.367029406878288, 0.350787637215432, 0.334901767735304, 0.320760558196756, 0.305745057343636, 0.291091847790399, 0.277182282415391, 0.263697755420525, 0.250676844386456, 0.238092520005195, 0.225961099518221, 0.21428523174214, 0.203025441108603, 0.192030278356671, 0.181804523101671, 0.17185036757868, 0.162328750604236, 0.153230477461819, 0.144529608602229, 0.136224076237951, 0.128293970174045, 0.120781152347497, 0.113581939597528, 0.106736625258903, 0.100385100124771, 0.0941592594246376, 0.0882545653022366, 0.0827597469067602, 0.0775766421634128, 0.0727378165346083, 0.0678777815809355, 0.0636646447707734, 0.0594975993472386, 0.0556068158084137, 0.0519152309235362, 0.0484520447473201, 0.0451952012799495, 0.0421363805317103, 0.0392265505318211, 0.0363809528011124, 0.0338156982310425, 0.0314064565965632, 0.0291447155004929, 0.0270891210964416, 0.0251044761676482, 0.0232166705544383, 0.0214631608179322, 0.0198859670291343, 0.0182606073451124, 0.0168918218661805, 0.015587116339146, 0.0143542461663847, 0.0132528665717824, 0.0121494677428932, 0.0111749288803199, 0.0102866964122377, 0.00943953778680623, 0.00872606502028558, 0.00795029484198006, 0.00730627076482753, 0.00668803241155568, 0.00613948588251295, 0.0056205448811312, 0.00514311312267971, 0.00470707657496247, 0.00430889862028336, 0.00393672684919327, 0.00359708731912711, 0.00328348974086301, 0.00299894541231517, 0.0027401009087525, 0.0024988455517706, 0.00227981408092543, 0.00208139478470183, 0.00190796880142443, 0.00172774735316062, 0.00157662880621647, 0.00150368977995168, 0.00130603860663049, 0.00118986575426852, 0.00108279255695719, 9.85952952147962e-4, 8.95161987198177e-4, 8.14003664198027e-4, 7.40025303326258e-4, 6.73876232926623e-4, 6.14186945093039e-4, 5.55293163732224e-4, 5.04539030570608e-4, 4.58297877471636e-4, 4.16217631764187e-4, 3.77812590680817e-4, 3.42982633098196e-4, 3.11349925532381e-4, 2.889426916752e-4, 2.65590319437573e-4, 2.32245724400113e-4, 2.10572387974668e-4, 1.90926073574764e-4, 1.7307274348393e-4, 1.56859566473986e-4, 1.44363779580846e-4, 1.28977727139621e-4, 1.18095807892518e-4, 1.06003999972302e-4, 9.57543431392091e-5, 8.66851786098069e-5, 7.84875732975968e-5, 7.10475829231603e-5, 6.43154411109215e-5, 5.82068480714759e-5, 5.26694257152533e-5, 4.76859774608095e-5, 4.31679570657148e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "CLs+b_observed",
        "fTitle" : "Observed CLs+b",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 123,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 121,
          "fXmin" : 0,
          "fXmax" : 0.165,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 3.88511613591433e-5,
          "fXmax" : 0.549995683204293,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.549995683204293,
        "fMinimum" : 3.88511613591433e-5,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fEY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {"$ref":3}, {
      "_typename" : "TLegend",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.0844444446925927,
      "fY1" : 0.58885542309752,
      "fX2" : 0.140000000084624,
      "fY2" : 0.950301206765402,
      "fX1NDC" : 0.576,
      "fY1NDC" : 0.60875,
      "fX2NDC" : 0.876,
      "fY2NDC" : 0.90875,
      "fBorderSize" : 4,
      "fInit" : 1,
      "fShadowColor" : 1,
      "fCornerRadius" : 0,
      "fOption" : "brNDC",
      "fName" : "TPave",
      "fTextAngle" : 0,
      "fTextSize" : 0,
      "fTextAlign" : 12,
      "fTextColor" : 1,
      "fTextFont" : 132,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TLegendEntry",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fTextAngle" : 0,
          "fTextSize" : 0,
          "fTextAlign" : 0,
          "fTextColor" : 0,
          "fTextFont" : 132,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 0,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1,
          "fObject" : {"$ref":3},
          "fLabel" : "Observed CLs",
          "fOption" : "PEL"
        }, {
          "_typename" : "TLegendEntry",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fTextAngle" : 0,
          "fTextSize" : 0,
          "fTextAlign" : 0,
          "fTextColor" : 0,
          "fTextFont" : 132,
          "fLineColor" : 1,
          "fLineStyle" : 3,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 0,
          "fMarkerColor" : 600,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1,
          "fObject" : {"$ref":39},
          "fLabel" : "Observed CLs+b",
          "fOption" : "PEL"
        }, {
          "_typename" : "TLegendEntry",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fTextAngle" : 0,
          "fTextSize" : 0,
          "fTextAlign" : 0,
          "fTextColor" : 0,
          "fTextFont" : 132,
          "fLineColor" : 1,
          "fLineStyle" : 2,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 0,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 21,
          "fMarkerSize" : 1,
          "fObject" : {"$ref":26},
          "fLabel" : "Expected CLs - Median",
          "fOption" : "L"
        }, {
          "_typename" : "TLegendEntry",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fTextAngle" : 0,
          "fTextSize" : 0,
          "fTextAlign" : 0,
          "fTextColor" : 0,
          "fTextFont" : 132,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 416,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 21,
          "fMarkerSize" : 1,
          "fObject" : {"$ref":19},
          "fLabel" : "Expected CLs #pm 1 #sigma",
          "fOption" : "F"
        }, {
          "_typename" : "TLegendEntry",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fTextAngle" : 0,
          "fTextSize" : 0,
          "fTextAlign" : 0,
          "fTextColor" : 0,
          "fTextFont" : 132,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 400,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 21,
          "fMarkerSize" : 1,
          "fObject" : {"$ref":12},
          "fLabel" : "Expected CLs #pm 2 #sigma",
          "fOption" : "F"
        }],
        "opt" : ["PEL", "PEL", "L", "F", "F"]
      },
      "fEntrySeparation" : 0.1,
      "fMargin" : 0.25,
      "fNColumns" : 1,
      "fColumnSeparation" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 521,
      "fName" : "CLs_observed_copy",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 123,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "S_fr",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 121,
        "fXmin" : 0,
        "fXmax" : 0.165,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "p value",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 6.18303938282407e-5,
        "fXmax" : 1.09999312995624,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1.09999312995624,
      "fMinimum" : 6.18303938282407e-5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }],
    "opt" : ["", "apl", "", "", "pl", "pl", "", "sameaxis"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/fit_chipi_x_neg.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -1.44463855097264,
  "fX2" : 6.47592592595999,
  "fY2" : 10.6023494186779,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.066456998194,
  "fYtoPixelk" : 704.066456998194,
  "fYtoPixel" : -66.4066405657089,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 10.6023494186779,
  "fPixeltoYk" : -1.44463855097264,
  "fPixeltoY" : -0.0150587349620631,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0.001,
  "fUxmax" : 6.45,
  "fUymax" : 10,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0.001,
      "fX2" : 6.45,
      "fY2" : 10,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1c2297f0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -502,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 10,
      "fMinimum" : 0.001,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.2453125, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.26125, 6.261875, 6.2625, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.285, 6.285625, 6.28625, 6.286875, 6.2875, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 2.27838760231844e-6, 2.46136727365674e-6, 2.6691763031364e-6, 2.90670721815942e-6, 3.18015094093583e-6, 3.49744079952601e-6, 3.86888674904882e-6, 4.30809998074716e-6, 4.8333721519412e-6, 5.46978685298266e-6, 6.25254918170504e-6, 7.23241830918187e-6, 8.48493066177603e-6, 1.01268114528091e-5, 1.11485922752195e-5, 1.23468785175979e-5, 1.3766629284094e-5, 1.54685591594161e-5, 1.75365598584729e-5, 2.00899012952588e-5, 2.16004292365877e-5, 2.33044024776272e-5, 2.52389308065499e-5, 2.74511979959671e-5, 3.00020310775256e-5, 3.29709347897901e-5, 3.64632294380443e-5, 3.84480420708434e-5, 4.06202316502973e-5, 4.30054823529884e-5, 4.56338994095339e-5, 4.8540879660516e-5, 5.17681773172034e-5, 5.5365218407968e-5, 5.93907361321976e-5, 6.39148260838183e-5, 6.90215589519489e-5, 7.18243182764181e-5, 7.48123449101264e-5, 8.1283222818071e-5, 8.82331204195641e-5, 9.56816867744963e-5, 1.03659278497236e-4, 1.12197689500415e-4, 1.2133003368474e-4, 1.31090558160945e-4, 1.36217335979587e-4, 1.41514375197061e-4, 1.46986140874427e-4, 1.52637101486815e-4, 1.58471711863658e-4, 1.64494394317216e-4, 1.70709517913175e-4, 1.7712137584917e-4, 1.83734160920805e-4, 1.90551939069494e-4, 1.97578621022827e-4, 2.0481793205609e-4, 2.12273379922378e-4, 2.19948221018824e-4, 2.27845424878026e-4, 2.35967637095595e-4, 2.44317140827591e-4, 2.52895817015311e-4, 2.61705103518297e-4, 2.70745953360241e-4, 2.80018792316456e-4, 2.89523476094503e-4, 2.99259247382083e-4, 3.0922469305814e-4, 3.19417701882991e-4, 3.29835423001865e-4, 3.40474225613134e-4, 3.51329660166934e-4, 3.62396421471543e-4, 3.7366831409386e-4, 3.85138220446714e-4, 3.96798071957924e-4, 4.08638823714988e-4, 4.20650432974926e-4, 4.45140965023601e-4, 4.70168832357148e-4, 4.9561663996074e-4, 5.98702133427505e-4, 6.23945571588223e-4, 6.36357713643033e-4, 6.48596303565078e-4, 6.60635537434723e-4, 6.72449382133558e-4, 6.84011675042847e-4, 6.95296227549382e-4, 7.06276931781439e-4, 7.16927869954709e-4, 7.2722342567016e-4, 7.37138396473339e-4, 7.46648106956744e-4, 7.5572852166551e-4, 7.6435635705178e-4, 7.72509191714147e-4, 7.80165574156714e-4, 7.87305127307737e-4, 7.93908649049536e-4, 7.9995820803056e-4, 8.05437234056818e-4, 8.10330602392384e-4, 8.14624711338099e-4, 8.18307552503253e-4, 8.2136877323613e-4, 8.23799730735981e-4, 8.25593537430551e-4, 8.26745097268719e-4, 8.27251132647034e-4, 8.27110201760988e-4, 8.26322706245918e-4, 8.24890889048015e-4, 8.22818822542048e-4, 8.20112386988342e-4, 8.16779239496579e-4, 8.12828773737288e-4, 8.08272070712821e-4, 8.03121840967129e-4, 7.97392358677674e-4, 7.91099388132233e-4, 7.84260103147551e-4, 7.76893000035762e-4, 7.69017804767448e-4, 7.60655375016437e-4, 7.51827597801583e-4, 7.42557283463908e-4, 7.32868056733182e-4, 7.22784245647358e-4, 7.12330769090405e-4, 7.01533023708822e-4, 6.90416770956012e-4, 6.79008024995714e-4, 6.67332942171191e-4, 6.55417712717376e-4, 6.43288455358132e-4, 6.30971115390358e-4, 6.05874519010839e-4, 5.8032841580625e-4, 5.28644657909856e-4, 5.02856288831694e-4, 4.77313471651596e-4, 4.52154486695384e-4, 4.27501382140248e-4, 4.03459665951513e-4, 3.91696534546861e-4, 3.80118364617662e-4, 3.6873377292857e-4, 3.57550410495762e-4, 3.4657498950429e-4, 3.35813313529935e-4, 3.25270310670777e-4, 3.14950069193845e-4, 3.04855875306767e-4, 2.94990252671604e-4, 2.85355003287988e-4, 2.75951249386091e-4, 2.66779475985352e-4, 2.57839573792077e-4, 2.49130882128765e-4, 2.40652231608772e-4, 2.32401986291589e-4, 2.24378085077186e-4, 2.16578082121348e-4, 2.08999186077341e-4, 2.01638297993432e-4, 1.94492047719336e-4, 1.87556828697571e-4, 1.80828831038552e-4, 1.74304072799957e-4, 1.6797842941148e-4, 1.61847661205982e-4, 1.55907439036541e-4, 1.50153367975763e-4, 1.44581009109725e-4, 1.39185899453263e-4, 1.33963570025947e-4, 1.24019441959402e-4, 1.14713329469842e-4, 1.06010710333073e-4, 9.78781286247605e-5, 9.02834032468512e-5, 8.31957636436432e-5, 7.65859244935508e-5, 7.04261107746467e-5, 6.46900438794473e-5, 5.93528984878626e-5, 5.43912387817737e-5, 4.97829413747453e-5, 4.55075341476811e-5, 4.16359854876926e-5, 3.81877990368456e-5, 3.51075481328187e-5, 3.23480033636932e-5, 2.98688160905828e-5, 2.76354283653941e-5, 2.56181670418671e-5, 2.37914886266235e-5, 2.06246703398862e-5, 1.79916592097237e-5, 1.57840615468785e-5, 1.39189960976135e-5, 1.23323882844326e-5, 1.09741619680103e-5, 9.80476884606164e-6, 7.91245354863547e-6, 6.46900053332326e-6, 5.34998249424819e-6, 4.470049287544e-6, 3.20485585366181e-6, 2.36816802906736e-6, 1.79449651365963e-6, 1.38905801787296e-6, 1.09503174681707e-6, 8.77013010696664e-7, 7.12197606383971e-7, 5.85468448233997e-7, 4.86548343645262e-7, 4.08292986381657e-7, 3.45636414686523e-7, 2.94921973951111e-7, 2.534676346903e-7, 2.19277462645945e-7, 1.90846355480654e-7, 1.67025550880072e-7, 1.46928491191563e-7, 1.2986395674791e-7, 1.15287920327391e-7, 1.02768444493396e-7, 9.19597899146837e-8, 8.25831108769269e-8, 7.4411917003682e-8, 6.72610214072177e-8, 6.72610214072177e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 9.09976245911737e-4,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9.09976245911737e-4,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 8.27251132647034e-4,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol2)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.2453125, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.26125, 6.261875, 6.2625, 6.265, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.285, 6.285625, 6.28625, 6.286875, 6.2875, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.00151557823851578, 0.0016372958987106, 0.00177552999133206, 0.00193353501445337, 0.00211542915541382, 0.00232648964595182, 0.00257357464470653, 0.00286573828506028, 0.00321514813575887, 0.00363848974391566, 0.00415918146034458, 0.00481098816991681, 0.00564415653123173, 0.0067363318900665, 0.00741601816355311, 0.00821311543998383, 0.00915753041293576, 0.0102896502857323, 0.0116652796358642, 0.0133637565381944, 0.0143685562808803, 0.0155020353958933, 0.0167888792297187, 0.0182604743203219, 0.0199572826704737, 0.0219321906510026, 0.0242552570888612, 0.0255755499269808, 0.0270204854828103, 0.0286071488120544, 0.0303555658454822, 0.0322892824807467, 0.0344360735239876, 0.0368288170565904, 0.0395065822688808, 0.0425159965901258, 0.0459129836510527, 0.0477773727636164, 0.0497650012678909, 0.0540694144991576, 0.0586924705384451, 0.0636472398955943, 0.0689539157212724, 0.0746336472536743, 0.0807084617840531, 0.0872011404123884, 0.0906114613286943, 0.0941350397393211, 0.097774845792705, 0.101533851908315, 0.105415021428533, 0.109421296065393, 0.113555582111427, 0.117820735391913, 0.122219544944929, 0.126754715425434, 0.131428848240502, 0.136244421434763, 0.141203768357577, 0.146309055156892, 0.151562257159023, 0.156965134208138, 0.162519205054443, 0.1682257208958, 0.174085638193099, 0.180099590895526, 0.186267862227849, 0.192590356207066, 0.199066569070764, 0.205695560814036, 0.212475927045059, 0.219405771381741, 0.226482678623115, 0.233703688938757, 0.241065273327228, 0.248563310600555, 0.25619306615598, 0.263949172797683, 0.271825613870489, 0.279815708964665, 0.296106755046936, 0.312755235335622, 0.32968305893451, 0.398255294161698, 0.415047171673133, 0.423303700269275, 0.431444782382386, 0.439453253303958, 0.447311795862976, 0.455003006745107, 0.462509465344553, 0.469813804764566, 0.476898784554114, 0.483747364742967, 0.490342780715879, 0.49666861844804, 0.502708889609673, 0.508448106037826, 0.513871353067404, 0.518964361212243, 0.523713575690678, 0.528106223297807, 0.532130376139461, 0.535775011760374, 0.539030069220694, 0.541886500701149, 0.544336318247619, 0.546372635299783, 0.54798970268629, 0.549182938809778, 0.549948953788661, 0.550285567368594, 0.550191820464508, 0.549667980243312, 0.548715538707699, 0.54733720479208, 0.545536890032217, 0.543319687920013, 0.540691847103688, 0.53766073864074, 0.53423481755603, 0.530423578999858, 0.526237509340514, 0.521688032561741, 0.5167874523682, 0.511548890430551, 0.505986221225867, 0.500114003949191, 0.493947411987365, 0.487502160456769, 0.480794432312784, 0.473840803540212, 0.466658167930402, 0.459263661943424, 0.451674590141687, 0.443908351665095, 0.435982368198213, 0.427914013856606, 0.41972054739262, 0.403026348699251, 0.386033139090686, 0.351653221172951, 0.334498856857633, 0.317507833105067, 0.300772133672723, 0.284372944729807, 0.268380449934302, 0.260555641742952, 0.252853869503375, 0.245280865067775, 0.237841717874667, 0.230540892854245, 0.223382250531888, 0.216369069067202, 0.209504067966095, 0.202789433206387, 0.196226843522329, 0.189817497599966, 0.183562141944252, 0.17746109918901, 0.171514296632324, 0.165721294793028, 0.160081315797793, 0.15459327142272, 0.149255790628769, 0.144067246445946, 0.139025782076765, 0.134129336105601, 0.129375666716167, 0.124762374834649, 0.12028692613118, 0.115946671826808, 0.111738868266768, 0.107660695234145, 0.103709272990278, 0.099881678039482, 0.0961749576263382, 0.0925861429832899, 0.0891122613547443, 0.0824974500367169, 0.0763070452258741, 0.0705180828173892, 0.0651083080066735, 0.0600563140006711, 0.055341632295884, 0.0509447823631614, 0.0468472883212424, 0.043031669700342, 0.039481412754136, 0.0361809280298437, 0.033115499101248, 0.0302715079614007, 0.027696162619606, 0.0254024368540993, 0.023353460975473, 0.0215178180865981, 0.0198686683648792, 0.0183830239420338, 0.0170411463088225, 0.0158260439916872, 0.0137194836874488, 0.0119680106867251, 0.0104995217545514, 0.00925888446990448, 0.00820347656991887, 0.0072999875208851, 0.00652210988229016, 0.00526334606077391, 0.00430316440594878, 0.0035587961576301, 0.00297346659470972, 0.00213186280703386, 0.00157529997369677, 0.00119369498957397, 9.23998226544898e-4, 7.28412621395541e-4, 5.83387055193998e-4, 4.73752224011493e-4, 3.89452276942749e-4, 3.23650848900464e-4, 2.71595563664839e-4, 2.29916555025344e-4, 1.96181424673127e-4, 1.68606092709503e-4, 1.45862868216531e-4, 1.26950560550891e-4, 1.11105015640165e-4, 9.77364973551004e-5, 8.63852079489933e-5, 7.66892617542929e-5, 6.83613349729501e-5, 6.11714425900822e-5, 5.49340970722649e-5, 4.94986375374687e-5, 4.47418780901861e-5, 4.47418780901861e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol2)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.605314124105454,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.605314124105454,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 0.550285567368594,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol2)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 124,
      "fX" : [6.149995, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.265, 6.2675, 6.27, 6.2725, 6.275, 6.2775, 6.28, 6.2825, 6.285, 6.2875, 6.29, 6.2925, 6.295, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.450005],
      "fY" : [0, 7.26583345630691e-6, 8.92925202762258e-6, 1.05636964788593e-5, 1.21691668100164e-5, 1.37456630210933e-5, 1.52931851120907e-5, 1.68117330830091e-5, 1.83013069338478e-5, 1.97619066646065e-5, 2.11935322752861e-5, 2.25961837658861e-5, 2.39698611364061e-5, 2.53145643868469e-5, 2.66302935172082e-5, 2.79170485274894e-5, 2.91748294176911e-5, 3.04036361878136e-5, 3.16034688378566e-5, 3.27743273678195e-5, 3.39162117777029e-5, 3.50291220675071e-5, 3.61130582372317e-5, 3.71680202868763e-5, 3.81940082164414e-5, 3.91910220259273e-5, 4.01590617153336e-5, 4.10981272846603e-5, 4.20082187339074e-5, 4.28893360630746e-5, 4.37414792721623e-5, 4.45646483611706e-5, 4.53588433300994e-5, 4.61240641789483e-5, 4.68603109077177e-5, 4.75675835164078e-5, 4.82458820050182e-5, 4.88952063735488e-5, 4.95155566219999e-5, 5.01069327503716e-5, 5.06693347586638e-5, 5.12027626468761e-5, 5.17072164150089e-5, 5.21826960630623e-5, 5.26292015910361e-5, 5.30467329989303e-5, 5.34352902867449e-5, 5.37948734544799e-5, 5.41254825021352e-5, 5.44271174297111e-5, 5.46997782372074e-5, 5.4943464924624e-5, 5.51581774919611e-5, 5.53439159392186e-5, 5.55006802663966e-5, 5.56284704734949e-5, 5.57272865605137e-5, 5.57971285274529e-5, 5.58379963743126e-5, 5.58498901010926e-5, 5.58328097077931e-5, 5.5786755194414e-5, 5.57117265609554e-5, 5.56077238074171e-5, 5.54747469337992e-5, 5.53127959401018e-5, 5.51218708263249e-5, 5.49019715924683e-5, 5.46530982385321e-5, 5.43752507645164e-5, 5.40684291704212e-5, 5.37326334562463e-5, 5.33678636219917e-5, 5.29741196676578e-5, 5.25514015932443e-5, 5.2099709398751e-5, 5.16190430841782e-5, 5.11094026495259e-5, 5.05707880947939e-5, 5.00031994199823e-5, 4.94066366250914e-5, 4.87810997101206e-5, 4.81265886750703e-5, 4.74431035199406e-5, 4.67306442447313e-5, 4.59892108494422e-5, 4.52188033340736e-5, 4.44194216986256e-5, 4.35910659430981e-5, 4.27337360674906e-5, 4.18474320718037e-5, 4.09321539560374e-5, 3.99879017201916e-5, 3.90146753642658e-5, 3.80124748882605e-5, 3.6981300292176e-5, 3.59211515760115e-5, 3.48320287397674e-5, 3.37139317834441e-5, 3.25668607070409e-5, 3.13908155105581e-5, 3.01857961939961e-5, 2.89518027573545e-5, 2.76888352006329e-5, 2.63968935238318e-5, 2.50759777269515e-5, 2.37260878099917e-5, 2.23472237729518e-5, 2.09393856158323e-5, 1.95025733386337e-5, 1.80367869413556e-5, 1.65420264239974e-5, 1.50182917865596e-5, 1.34655830290427e-5, 1.18839001514458e-5, 1.02732431537692e-5, 8.63361203601364e-6, 6.96500679817792e-6, 5.2674274402626e-6, 3.54087396226831e-6, 1.78534636419447e-6, 8.44649638077572e-10, 8.44649638077572e-10, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol2)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 126,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 124,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.14348791112019e-5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.14348791112019e-5,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 5.58498901010926e-5,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2_NlIXWW]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.683372390966975, 0.683372390966975, 0.675187662858522, 0.667009859193173, 0.658838979970929, 0.650675025191789, 0.642517994855752, 0.63436788896282, 0.626224707512993, 0.61808845050627, 0.609959117942652, 0.601836709822137, 0.593721226144727, 0.585612666910421, 0.577511032119219, 0.569416321771121, 0.561328535866128, 0.55324767440424, 0.545173737385455, 0.537106724809776, 0.5290466366772, 0.520993472987728, 0.512947233741361, 0.504907918938097, 0.496875528577938, 0.488850062660884, 0.480831521186934, 0.472819904156088, 0.464815211568347, 0.45681744342371, 0.448826599722177, 0.440842680463747, 0.432865685648423, 0.424895615276203, 0.416932469347087, 0.408976247861076, 0.401026950818169, 0.393084578218366, 0.385149130061668, 0.377220606348074, 0.369299007077582, 0.361384332250197, 0.353476581865915, 0.345575755924738, 0.337681854426666, 0.329794877371697, 0.321914824759833, 0.314041696591073, 0.306175492865418, 0.298316213582865, 0.290463858743418, 0.282618428347075, 0.274779922393837, 0.266948340883703, 0.259123683816673, 0.251305951192747, 0.243495143011926, 0.235691259274209, 0.227894299979595, 0.220104265128087, 0.212321154719683, 0.204544968762155, 0.204544968762155, 0.204544968762155, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2_NlIXWW]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.751709630063672,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.751709630063672,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 0.683372390966975,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 99,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.2575, 6.25875, 6.26, 6.2625, 6.265, 6.26625, 6.2675, 6.26875, 6.27, 6.27125, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.2775, 6.27875, 6.28, 6.28125, 6.2825, 6.285, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.684897513426549, 0.684897513426549, 0.676837983820985, 0.66880180402383, 0.660792233425683, 0.652813396404808, 0.644870578126269, 0.636970647058663, 0.629122670946562, 0.621338835650369, 0.613635851800788, 0.606037172953731, 0.59857661475324, 0.591304499394341, 0.584298588948022, 0.577684673425686, 0.571678219359381, 0.566677644907909, 0.56350923048729, 0.56421672573061, 0.567613172446027, 0.575078748819955, 0.588812780194203, 0.608376906720925, 0.620719211630693, 0.635019051793335, 0.651459332331235, 0.670200518282658, 0.691359502293483, 0.714984125493026, 0.741024958660355, 0.769306936540736, 0.831122969067387, 0.895783319746519, 0.927015855417829, 0.956120817118628, 0.981989979007689, 1.00354835203743, 1.01982967954295, 1.03004925194688, 1.03270592861475, 1.03366603151816, 1.03290727611654, 1.03042689424861, 1.02624169265619, 1.02038769808308, 1.00390861402226, 0.981624290516622, 0.954392464630459, 0.923227105929163, 0.889223711495106, 0.817052705869682, 0.745671635339149, 0.71210598999063, 0.680591304397656, 0.651396738291002, 0.624649130220046, 0.600359677759868, 0.578452608376165, 0.558792662408877, 0.54120914598273, 0.525515293994707, 0.511522560746664, 0.487930397514914, 0.469156612640856, 0.454375884306994, 0.443361587442543, 0.427502677134778, 0.415562537762977, 0.405390316858107, 0.396115488982031, 0.387336297433954, 0.378849383892449, 0.37054449976309, 0.36235850063447, 0.354253532622578, 0.346206009203793, 0.338200738269982, 0.330227648853156, 0.322279894311033, 0.314352715123089, 0.30644273635715, 0.298547521958252, 0.290665285164469, 0.282794696288948, 0.274934752635944, 0.267084688902621, 0.259243914466292, 0.251411968837992, 0.243588489588025, 0.235773188960656, 0.227965836625129, 0.220166246815068, 0.212374268643099, 0.204589778745916, 0.204589778745916, 0.204589778745916, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmx_pvjb_rd|aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.13703263466997,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.13703263466997,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 1.03366603151816,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]",
      "fTitle" : "Histogram of ds_1000_plot__fmbcx_pvj_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [0, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 2, 1, 2, 2, 1, 0, 0, 1, 0, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]",
        "fTitle" : "Histogram of ds_1000_plot__fmbcx_pvj_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 5.10164558580077,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5.10164558580077,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0, 1.29181456018103, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0.82724622097655, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 4.63785962345524,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/fit_chipi_y_neg.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84259259277996,
  "fY1" : -1.44463855097264,
  "fX2" : 3.90432098766,
  "fY2" : 10.6023494186779,
  "fXtoAbsPixelk" : -62250.0001362647,
  "fXtoPixelk" : -62250.0001362647,
  "fXtoPixel" : 16200.0000476838,
  "fYtoAbsPixelk" : 704.066456998194,
  "fYtoPixelk" : 704.066456998194,
  "fYtoPixel" : -66.4066405657089,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.84259259277996,
  "fPixeltoXk" : 3.84259259277996,
  "fPixeltoX" : 6.17283948800344e-5,
  "fAbsPixeltoYk" : 10.6023494186779,
  "fPixeltoYk" : -1.44463855097264,
  "fPixeltoY" : -0.0150587349620631,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0.001,
  "fUxmax" : 3.9,
  "fUymax" : 10,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0.001,
      "fX2" : 3.9,
      "fY2" : 10,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a9eda60",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -502,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 10,
      "fMinimum" : 0.001,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 232,
      "fX" : [3.849999, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.86925, 3.869375, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.8735625, 3.873625, 3.87375, 3.873875, 3.874, 3.87425, 3.8745, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.900001],
      "fY" : [0, 3.5269133759514e-6, 3.91657961884309e-6, 4.37071755193207e-6, 4.90390579169232e-6, 5.53500393064121e-6, 6.28874936673736e-6, 7.19816398309252e-6, 8.30852513184447e-6, 9.68499009187971e-6, 1.14298342310891e-5, 1.24919564261221e-5, 1.37248735669759e-5, 1.51802547985084e-5, 1.69333581924597e-5, 1.90937728635877e-5, 2.03737468397673e-5, 2.181947298196e-5, 2.34610864071018e-5, 2.53340327028046e-5, 2.74797001908014e-5, 2.99460346292157e-5, 3.27881084018634e-5, 3.60686124069684e-5, 3.98582364993426e-5, 4.19683076505568e-5, 4.42359042363643e-5, 4.6672187767465e-5, 4.92888307139371e-5, 5.20980070512214e-5, 5.51123794280635e-5, 5.83450830411684e-5, 6.18097064018164e-5, 6.55202692958486e-5, 6.94911983722761e-5, 7.37373009488936e-5, 7.82737377961714e-5, 8.31159958560544e-5, 8.82798620724481e-5, 9.37813997563734e-5, 9.96369291852475e-5, 1.05863014446734e-4, 1.12476458886458e-4, 1.19494311913307e-4, 1.26933890364499e-4, 1.34812818143581e-4, 1.43149088433103e-4, 1.5196115346761e-4, 1.61268047651682e-4, 1.71089550752867e-4, 1.81446399027891e-4, 1.92360553497764e-4, 1.98033899434821e-4, 2.03855536238054e-4, 2.09828716479884e-4, 2.15956847574476e-4, 2.22243510351091e-4, 2.28692479575563e-4, 2.35307746601224e-4, 2.42093544350783e-4, 2.49054374852174e-4, 2.56195039574255e-4, 2.63520672836849e-4, 2.71036778600628e-4, 2.78749270976049e-4, 2.86664518831795e-4, 2.94789394928593e-4, 3.03131330054521e-4, 3.11698372698355e-4, 3.20499254865107e-4, 3.29543464713609e-4, 3.38841326786193e-4, 3.58078156540553e-4, 3.77677895893437e-4, 3.97529957122926e-4, 4.37685151680627e-4, 4.77880108088508e-4, 4.97765102712674e-4, 5.17379948871005e-4, 5.36625022168655e-4, 5.55399061968027e-4, 5.64577566582098e-4, 5.73600043437846e-4, 5.82453770507464e-4, 5.91126094564493e-4, 5.99604461494483e-4, 6.07876446840966e-4, 6.15929786482158e-4, 6.23752407331587e-4, 6.31332457955046e-4, 6.38658338993014e-4, 6.45718733278448e-4, 6.52502635539378e-4, 6.58999381574586e-4, 6.65198676792812e-4, 6.71090624007067e-4, 6.76665750376234e-4, 6.81915033389794e-4, 6.86829925794204e-4, 6.91402379361884e-4, 6.95624867408731e-4, 6.99490405970367e-4, 7.02992573551321e-4, 7.06125529367627e-4, 7.08884030008849e-4, 7.11263444451093e-4, 7.13259767359748e-4, 7.14869630627377e-4, 7.16090313098873e-4, 7.16919748443891e-4, 7.17356531143976e-4, 7.17399920569391e-4, 7.17049843128861e-4, 7.16306892483228e-4, 7.15172327822144e-4, 7.13648070211001e-4, 7.11736697023167e-4, 7.09441434480748e-4, 7.06766148334791e-4, 7.03715332723245e-4, 7.00294097252947e-4, 6.96508152358701e-4, 6.92363792999188e-4, 6.87867880756786e-4, 6.83027824413925e-4, 6.77851559084321e-4, 6.72347523983694e-4, 6.66524638928778e-4, 6.60392279657755e-4, 6.53960252070334e-4, 6.47238765488263e-4, 6.40238405039825e-4, 6.32970103275683e-4, 6.2544511112413e-4, 6.17674968295073e-4, 6.09671473244354e-4, 6.01446652808986e-4, 5.93012731623498e-4, 5.84382101428454e-4, 5.75567290379427e-4, 5.66580932462848e-4, 5.57435737124628e-4, 5.48144459213099e-4, 5.29174724718552e-4, 5.09773562782725e-4, 4.90041697205745e-4, 4.49978148625226e-4, 4.09736834206911e-4, 3.89856551174177e-4, 3.80161626922e-4, 3.7064490436834e-4, 3.61303928057359e-4, 3.52136382943043e-4, 3.4314008091093e-4, 3.34312947993256e-4, 3.2565301226428e-4, 3.17158392400152e-4, 3.08827286888929e-4, 3.00657963876084e-4, 2.92648751629509e-4, 2.84798029609811e-4, 2.77104220129806e-4, 2.69565780586973e-4, 2.62181196253868e-4, 2.5494897360978e-4, 2.47867634196741e-4, 2.40935708984225e-4, 2.34151733225202e-4, 2.27514241786161e-4, 2.21021764934826e-4, 2.14672824567854e-4, 2.02399579323161e-4, 1.90682396495484e-4, 1.79508858794041e-4, 1.68866187578308e-4, 1.58741209579235e-4, 1.49120341752808e-4, 1.39989592103132e-4, 1.31334574368566e-4, 1.23140534537602e-4, 1.15392387246807e-4, 1.08074760210566e-4, 1.01172044942142e-4, 9.46684521434473e-5, 8.85480702655054e-5, 8.27949258728583e-5, 7.73930445791394e-5, 7.23265114561149e-5, 6.7579529954603e-5, 6.31364785092445e-5, 5.89819641289149e-5, 5.51008724005918e-5, 5.14784134539488e-5, 4.81001635460964e-5, 4.49521020309708e-5, 4.2020643573943e-5, 3.92926655590651e-5, 3.67555307145621e-5, 3.43971050505556e-5, 3.22057712618086e-5, 3.01704377983792e-5, 2.65260605056571e-5, 2.33858523178461e-5, 2.06800539148009e-5, 1.83469633108333e-5, 1.63324901939069e-5, 1.45896091960213e-5, 1.30777491189173e-5, 1.17621504954511e-5, 1.06132185274122e-5, 8.71905050354583e-6, 7.23874186089919e-6, 6.06233291045138e-6, 5.11293692915285e-6, 3.69484121569028e-6, 2.7110249915219e-6, 2.01183694745755e-6, 1.50721319804933e-6, 1.1388645198344e-6, 8.67415394359269e-7, 6.65637718814761e-7, 5.14431578478825e-7, 4.00253544153424e-7, 3.1340956829499e-7, 2.46900255473423e-7, 1.95630130010556e-7, 1.55860683426431e-7, 1.24828552806119e-7, 1.00476654747215e-7, 8.12632912697087e-8, 8.12632912697087e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*((RDX_CB2)_plus_(RDX_GA))_SS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 234,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 232,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.8913991262633e-4,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.8913991262633e-4,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 7.17399920569391e-4,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol2)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [3.849999, 3.85, 3.8505, 3.851, 3.8515, 3.852, 3.8525, 3.853, 3.8535, 3.854, 3.8545, 3.855, 3.8555, 3.856, 3.8565, 3.857, 3.8575, 3.858, 3.8585, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.862, 3.8625, 3.863, 3.8635, 3.864, 3.8645, 3.865, 3.8655, 3.866, 3.8665, 3.867, 3.8675, 3.868, 3.8685, 3.869, 3.8695, 3.87, 3.8705, 3.871, 3.8715, 3.872, 3.8725, 3.873, 3.8735, 3.874, 3.8745, 3.875, 3.8755, 3.876, 3.8765, 3.877, 3.8775, 3.878, 3.8785, 3.879, 3.8795, 3.88, 3.8805, 3.881, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.8845, 3.885, 3.8855, 3.886, 3.8865, 3.887, 3.8875, 3.888, 3.8885, 3.889, 3.8895, 3.89, 3.8905, 3.891, 3.8915, 3.892, 3.8925, 3.893, 3.8935, 3.894, 3.8945, 3.895, 3.8955, 3.896, 3.8965, 3.897, 3.8975, 3.898, 3.8985, 3.899, 3.89925, 3.8995, 3.89975, 3.9, 3.9, 3.900001],
      "fY" : [0, 0.251344756062036, 0.250168784337181, 0.249015349313436, 0.24788461457372, 0.246776744007591, 0.245691901811018, 0.244630252486151, 0.243591960841088, 0.242577191989644, 0.241586111351119, 0.240618884650065, 0.239675677916061, 0.238756657483474, 0.237861989991231, 0.236991842382586, 0.23614638190489, 0.235325776109354, 0.234530192850825, 0.233759800287548, 0.233014766880932, 0.232295261395323, 0.231601452897772, 0.230933510757796, 0.230291604647151, 0.229675904539599, 0.229086580710672, 0.228523803737441, 0.227987744498286, 0.227478574172658, 0.226996464240849, 0.226541586483758, 0.226114112982659, 0.225714216118964, 0.225342068573994, 0.224997843328745, 0.22468171366365, 0.224393853158351, 0.224134435691461, 0.223903635440334, 0.223701626880825, 0.223528584787065, 0.223384684231218, 0.223270100583253, 0.223185009510706, 0.223129586978448, 0.22310400924845, 0.223108452879546, 0.223143094727202, 0.223208111943282, 0.223303681975808, 0.223429982568728, 0.223587191761685, 0.223775487889774, 0.223995049583314, 0.224246055767609, 0.224528685662713, 0.224843118783197, 0.22518953493791, 0.225568114229747, 0.225979037055409, 0.226422484105173, 0.226898636362652, 0.227407675104559, 0.227949781900474, 0.228525138612604, 0.229133927395553, 0.229776330696076, 0.230452531252853, 0.231162712096247, 0.231907056548068, 0.232685748221336, 0.233498971020047, 0.234346909138934, 0.235229747063229, 0.23614766956843, 0.237100861720061, 0.238089508873433, 0.239113796673413, 0.240173911054181, 0.241270038238995, 0.242402364739954, 0.243571077357757, 0.244776363181469, 0.246018409588285, 0.247297404243286, 0.248613535099207, 0.249966990396192, 0.251357958661567, 0.25278662870959, 0.254253189641218, 0.255757830843873, 0.257300741991195, 0.258882113042806, 0.260502134244079, 0.26216099612589, 0.263858889504381, 0.265596005480724, 0.267372535440881, 0.269188671055361, 0.270111650957756, 0.27104460427899, 0.271987555057801, 0.272940527346831, 0.272940527346831, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[((RDBX_CB2)_plus_(RDBX_GA))*(x_pspol2)_SB_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.300234580081515,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.300234580081515,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 0.272940527346831,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol2)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 232,
      "fX" : [3.849999, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.86925, 3.869375, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.8735625, 3.873625, 3.87375, 3.873875, 3.874, 3.87425, 3.8745, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.900001],
      "fY" : [0, 5.3236006035813e-7, 5.91177139904175e-7, 6.59725718136537e-7, 7.40206323482974e-7, 8.35465664308747e-7, 9.49237657857232e-7, 1.08650669977772e-6, 1.25410705316305e-6, 1.46187370096385e-6, 1.72524431210467e-6, 1.88556337174217e-6, 2.07166259606589e-6, 2.29134103941687e-6, 2.55595832062985e-6, 2.88205606166383e-6, 3.07525814818573e-6, 3.29347923112101e-6, 3.54126797128463e-6, 3.82397460361265e-6, 4.14784637239697e-6, 4.52012031579751e-6, 4.9491091805271e-6, 5.44427566861576e-6, 6.01628986218998e-6, 6.33478864162693e-6, 6.67706465654684e-6, 7.044802649918e-6, 7.43976449004081e-6, 7.8637877435379e-6, 8.31878373845503e-6, 8.80673513026607e-6, 9.3296929987437e-6, 9.8897735211911e-6, 1.04891542877331e-5, 1.11300703474775e-5, 1.18148101004567e-5, 1.2545711179742e-5, 1.3325156501361e-5, 1.41555706968009e-5, 1.50394171846221e-5, 1.59791961846396e-5, 1.69774440307911e-5, 1.80367341983445e-5, 1.91596805287878e-5, 2.03489432128756e-5, 2.16072381811478e-5, 2.29373506544615e-5, 2.43421537276991e-5, 2.58246330024683e-5, 2.73879184549569e-5, 2.90353249299661e-5, 2.9891672240926e-5, 3.07704029013058e-5, 3.16720078615391e-5, 3.25970014442123e-5, 3.35459241475682e-5, 3.45193457430622e-5, 3.55178686943428e-5, 3.65421319280716e-5, 3.75928149902445e-5, 3.8670642625129e-5, 3.97763898182492e-5, 4.09108873495315e-5, 4.2075027907813e-5, 4.32697728241374e-5, 4.44961594881214e-5, 4.57553095192574e-5, 4.70484377741387e-5, 4.83768622808034e-5, 4.97420152028089e-5, 5.11454549492774e-5, 5.40491043326048e-5, 5.70075320887417e-5, 6.00040458637683e-5, 6.60651592282732e-5, 7.21322743338773e-5, 7.51337591479143e-5, 7.80944671584839e-5, 8.09993608403624e-5, 8.38331556902467e-5, 8.52185793594703e-5, 8.65804518557604e-5, 8.79168528882652e-5, 8.92258725511595e-5, 9.05056158988028e-5, 9.17542075564153e-5, 9.29697963504875e-5, 9.41505599427993e-5, 9.52947094518111e-5, 9.6400494044691e-5, 9.746620548336e-5, 9.84901826078671e-5, 9.94708157402309e-5, 1.00406550992209e-4, 1.01295894460636e-4, 1.02137416294042e-4, 1.02929754614849e-4, 1.03671619281814e-4, 1.04361795477769e-4, 1.04999147108463e-4, 1.05582619998958e-4, 1.06111244874605e-4, 1.0658414011463e-4, 1.07000514267132e-4, 1.0735966831518e-4, 1.07660997684762e-4, 1.07903993986335e-4, 1.08088246482763e-4, 1.082134432776e-4, 1.082793722188e-4, 1.08285921514082e-4, 1.08233080055417e-4, 1.08120937451278e-4, 1.07949683766519e-4, 1.07719608970977e-4, 1.07431102099053e-4, 1.07084650123807e-4, 1.06680836550202e-4, 1.06220339733303e-4, 1.05703930928401e-4, 1.05132472081083e-4, 1.04506913366253e-4, 1.03828290486244e-4, 1.03097721738967e-4, 1.02316404867936e-4, 1.01485613706927e-4, 1.00606694632694e-4, 9.96810628397725e-5, 9.87101984522283e-5, 9.7695642487535e-5, 9.66389926882318e-5, 9.55418992375553e-5, 9.44060603753619e-5, 9.32332179308398e-5, 9.2025152788858e-5, 9.07836803066408e-5, 8.95106456974052e-5, 8.82079193977203e-5, 8.68773924349366e-5, 8.55209718107473e-5, 8.4140575916865e-5, 8.2738129998144e-5, 7.98747965606533e-5, 7.69463425165025e-5, 7.39679713375658e-5, 6.79206912183787e-5, 6.18465787327423e-5, 5.88458050966765e-5, 5.7382431911713e-5, 5.59459568829745e-5, 5.45360093785574e-5, 5.3152239960326e-5, 5.17943183494715e-5, 5.04619314967397e-5, 4.91547817553226e-5, 4.78725851540617e-5, 4.66150697687828e-5, 4.53819741895556e-5, 4.41730460814594e-5, 4.2988040836715e-5, 4.18267203157498e-5, 4.0688851674747e-5, 3.95742062774154e-5, 3.84825586884547e-5, 3.74136857461685e-5, 3.63673657118587e-5, 3.53433774933879e-5, 3.4341499940282e-5, 3.33615112079197e-5, 3.24031881881319e-5, 3.05506375630426e-5, 2.8782020221913e-5, 2.70954618715681e-5, 2.54890336759079e-5, 2.39607472327351e-5, 2.25085522875184e-5, 2.11303368576298e-5, 1.98239294491033e-5, 1.85871030589989e-5, 1.74175806693885e-5, 1.63130419536792e-5, 1.52711309325609e-5, 1.4289464334661e-5, 1.33656404357888e-5, 1.2497248170472e-5, 1.1681876329706e-5, 1.09171226792276e-5, 1.02006028531681e-5, 9.52995889810148e-6, 8.90286736209958e-6, 8.31704684242545e-6, 7.77026492353029e-6, 7.26034445394575e-6, 6.7851691265247e-6, 6.34268834098522e-6, 5.93092134082058e-6, 5.54796062844074e-6, 5.19197467273181e-6, 4.86120993209583e-6, 4.55399222359514e-6, 4.00390190134616e-6, 3.5299119724188e-6, 3.12149281163533e-6, 2.76933098559839e-6, 2.46526198366905e-6, 2.20218769339643e-6, 1.97398420890256e-6, 1.77540485978356e-6, 1.601982542121e-6, 1.31607265547914e-6, 1.09263161388127e-6, 9.15061860074288e-7, 7.71757943013521e-7, 5.57707457747805e-7, 4.09208073540983e-7, 3.03671092712989e-7, 2.2750207435125e-7, 1.71902714893082e-7, 1.30929586999597e-7, 1.0047282096042e-7, 7.76494336482646e-8, 6.04151500790952e-8, 4.73067294002731e-8, 3.72676674744848e-8, 2.95288419983365e-8, 2.35259542811912e-8, 1.8841896248262e-8, 1.51661672074329e-8, 1.22660598755342e-8, 1.22660598755342e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[(bx_pol2)*((RDX_CB2)_plus_(RDX_GA))_BS_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 234,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 232,
          "fXmin" : 3.8449988,
          "fXmax" : 3.9050012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.1911451366549e-4,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.1911451366549e-4,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 1.08285921514082e-4,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2_NlIXWW]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.848999, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901001],
      "fY" : [0, 0.431336089905925, 0.431336089905925, 0.431634264667652, 0.431998509573821, 0.432428824624433, 0.432925209819486, 0.43348766515898, 0.434116190642917, 0.434810786271295, 0.435571452044115, 0.436398187961377, 0.437290994023081, 0.438249870229227, 0.439274816579814, 0.440365833074843, 0.441522919714314, 0.442746076498228, 0.444035303426582, 0.445390600499379, 0.446811967716617, 0.448299405078298, 0.44985291258442, 0.451472490234983, 0.453158138029989, 0.454909855969437, 0.456727644053326, 0.458611502281657, 0.46056143065443, 0.462577429171644, 0.464659497833302, 0.4668076366394, 0.46902184558994, 0.471302124684922, 0.473648473924347, 0.476060893308212, 0.47853938283652, 0.481083942509269, 0.483694572326461, 0.486371272288094, 0.489114042394169, 0.491922882644685, 0.494797793039644, 0.497738773579044, 0.500745824262886, 0.50381894509117, 0.506958136063897, 0.510163397181065, 0.513434728442674, 0.516772129848725, 0.520175601399219, 0.523645143094154, 0.527180754929961, 0.527180754929961, 0.527180754929961, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]_Comp[pol2_NlIXWW]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8437988,
          "fXmax" : 3.9062012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.579898830422957,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.579898830422957,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 0.527180754929961,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.848999, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901001],
      "fY" : [0, 0.682684905241398, 0.682684905241398, 0.680654121737848, 0.678780284024682, 0.677064721222699, 0.675508772278725, 0.67411378779607, 0.672881132797074, 0.671812191286066, 0.670908375017262, 0.670171143327468, 0.669602051954567, 0.669202870303535, 0.668975834071626, 0.66892410296723, 0.669052406855865, 0.669367643334646, 0.669878973448463, 0.670597278145607, 0.671535755166624, 0.67270679082954, 0.6740618493386, 0.675543214832754, 0.677106892807559, 0.678746820851496, 0.680499765665151, 0.682426259729875, 0.68458399455696, 0.686974643443071, 0.689591691537408, 0.692427488140305, 0.695474859657521, 0.698728597541659, 0.702185827738021, 0.705845555377763, 0.709707979627639, 0.713773943279278, 0.71804460169846, 0.722521257364565, 0.727205285982874, 0.732098104466101, 0.73720115612458, 0.742515902871053, 0.748043820587185, 0.753786396156056, 0.759745125489785, 0.765921512192861, 0.772317066644452, 0.778933305361252, 0.785771750550392, 0.792833929792337, 0.800121375806144, 0.800121375806144, 0.800121375806144, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBX_CB2)_plus_(RDBX_GA)&(RDX_CB2)_plus_(RDX_GA)_xpol2_xpol2_Int[fmbcx_pvj_rd|aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]_Norm[fmbcx_pvj_rd,fmx_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8437988,
          "fXmax" : 3.9062012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.880133513386758,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.880133513386758,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2",
      "_ymin" : 0,
      "_ymax" : 0.800121375806144,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]",
      "fTitle" : "Histogram of ds_1000_plot__fmx_pvjb_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 50,
      "fX" : [3.8505, 3.8515, 3.8525, 3.8535, 3.8545, 3.8555, 3.8565, 3.8575, 3.8585, 3.8595, 3.8605, 3.8615, 3.8625, 3.8635, 3.8645, 3.8655, 3.8665, 3.8675, 3.8685, 3.8695, 3.8705, 3.8715, 3.8725, 3.8735, 3.8745, 3.8755, 3.8765, 3.8775, 3.8785, 3.8795, 3.8805, 3.8815, 3.8825, 3.8835, 3.8845, 3.8855, 3.8865, 3.8875, 3.8885, 3.8895, 3.8905, 3.8915, 3.8925, 3.8935, 3.8945, 3.8955, 3.8965, 3.8975, 3.8985, 3.8995],
      "fY" : [1, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0, 4, 1, 1, 2, 2, 0, 0, 1, 0, 0, 0, 1, 0, 1, 1, 0, 1, 2, 1, 1, 0, 0, 1, 2, 2, 0, 0, 0, 1, 0, 2, 0, 1, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBX_CB2)+(RDBX_GA)&(RDX_CB2)+(RDX_GA)__xpol2]",
        "fTitle" : "Histogram of ds_1000_plot__fmx_pvjb_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.87902848948704,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.87902848948704,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0, 0, 1.91433918622288, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0.82724622097655, 0, 0, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0, 0, 0, 0.82724622097655, 0, 1.29181456018103, 0, 0.82724622097655, 1.29181456018103],
      "fEYhigh" : [2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 3.16275317226094, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.63785962345524, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.29952655911586, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 7.16275317226094,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/fit_psipi_x_neg.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -7.2277710681149,
  "fX2" : 6.47592592595999,
  "fY2" : 53.0119880572532,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.013330623214,
  "fYtoPixelk" : 704.013330623214,
  "fYtoPixel" : -13.2802655856422,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 53.0119880572532,
  "fPixeltoYk" : -7.2277710681149,
  "fPixeltoY" : -0.0752996989067101,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0.001,
  "fUxmax" : 6.45,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0.001,
      "fX2" : 6.45,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1c153ab0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : 0.001,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.0437077302129047, 0.0472462814909037, 0.0512482901949602, 0.0557998780605666, 0.0610083740723112, 0.067008955256434, 0.0739738619031046, 0.0821254043257727, 0.0917546973899255, 0.103249432957563, 0.117137277879055, 0.134161314597468, 0.155436048890382, 0.18283029188044, 0.199835004907424, 0.219973148370121, 0.244380225862223, 0.274764307083597, 0.313672748403732, 0.337432211183904, 0.364835690070073, 0.396601620937544, 0.433575898979402, 0.476745851123752, 0.527253416448759, 0.586406978184905, 0.65569135001517, 0.694646805453649, 0.736775589158287, 0.782316044114477, 0.831518634608209, 0.884646048696961, 0.941973309831827, 1.00378792008206, 1.07039006425008, 1.14209291240102, 1.21922306826281, 1.30212122296723, 1.39114308818322, 1.4866607004966, 1.58906421076902, 1.6987642992877, 1.81619539132166, 1.94181989027788, 2.07613369976538, 2.21967337533522, 2.37302533670507, 2.53683768915447, 2.62288955485608, 2.71183535869675, 2.80378089240298, 2.89883945400994, 2.99713277154273, 3.09879204954075, 3.20395915579148, 3.31278796844165, 3.42544590697956, 3.54211567454415, 3.66299724373559, 3.78831012375794, 3.9182959535256, 4.05322147355611, 4.19338193938974, 4.33910505132992, 4.49075548998921, 4.64874016512122, 4.81351430735915, 4.98558855982049, 5.1655342124671, 5.35121910666539, 5.54035248434761, 5.73280800189384, 5.92844691955679, 6.12711798831435, 6.53288865970027, 6.94865830722371, 7.3727654249311, 7.80335344080168, 8.67562280508945, 9.54710902156305, 9.97619088616552, 10.3972177635178, 10.6038372317997, 10.8073892874766, 11.0075185629086, 11.2038694938053, 11.3960873800386, 11.5838194664167, 11.7667160388219, 11.9444315309261, 12.1166256365526, 12.2829644226143, 12.4431214374623, 12.5967788094129, 12.7436283301838, 12.8833725179603, 13.0157256548568, 13.1404147935875, 13.2571807282669, 13.3657789243901, 13.4659804032039, 13.5575725758765, 13.6403600231054, 13.7141652160538, 13.7788291747945, 13.8342120607539, 13.8801936999804, 13.9166740344238, 13.9435734987892, 13.9608333209258, 13.9684157441185, 13.9663041700754, 13.9545032218312, 13.9330387262242, 13.9019576160424, 13.8613277523721, 13.8112376681156, 13.7517962340703, 13.6831322493839, 13.6053939585949, 13.5187484978658, 13.4233812733814, 13.3194952752335, 13.2073103304419, 13.0870622990605, 12.9590022175898, 12.8233953941629, 12.6805204601871, 12.5306683833011, 12.3741414466616, 12.2112521996888, 12.042322385479, 11.8676818501466, 11.6876674393739, 11.502621887422, 11.3128927038143, 11.1188310628189, 10.9207907007409, 10.7191268258989, 10.514195045994, 10.0959459204912, 9.6688569324827, 9.23568390286859, 8.36164989435763, 7.92576641083608, 7.4937112993179, 7.06757887822142, 6.64927944955699, 6.24053019281079, 6.04021922598567, 5.84284949039195, 5.64857932947893, 5.45755453231952, 5.26990842286529, 5.08576199103014, 4.90522406322413, 4.72839150986022, 4.55534948727036, 4.38617171139399, 4.22128791324402, 4.06288506250856, 3.91097767692313, 3.76519102926838, 3.6251831002769, 3.4906411597445, 3.36127872840606, 3.23683287491424, 3.1170618082636, 3.00174273115482, 2.89066992421099, 2.7836530347525, 2.6805155471165, 2.58109341433394, 2.48523383341915, 2.39279414865217, 2.30364086907562, 2.21764878802744, 2.13470019393241, 2.05468416279538, 1.90303629118815, 1.76193101784653, 1.63066845843279, 1.50861051437804, 1.39517086839853, 1.28980698621346, 1.19201374045057, 1.10131834465189, 1.01727634282847, 0.939468446366324, 0.867498047671177, 0.80098927061011, 0.739585442994074, 0.682947897128947, 0.630755021695967, 0.582701502572125, 0.538497702178066, 0.497869136956425, 0.460556020968866, 0.426312850610136, 0.366123391782666, 0.315607545318987, 0.273275465706851, 0.237827229556945, 0.208138402856622, 0.18324476750367, 0.162326540612522, 0.129764398040369, 0.106189651333266, 0.0886958862934206, 0.0753461986515616, 0.0564370714977614, 0.0437099621593184, 0.0346077417346579, 0.0278579091390444, 0.0227333366580856, 0.0187730112032764, 0.0156665715992657, 0.0131978647320002, 0.0112128934720166, 0.00959994024024787, 0.00827667085491659, 0.00718153906238896, 0.00626794025438678, 0.00550016499253443, 0.00485055372745908, 0.00429746703478113, 0.00382381824616605, 0.00341599954256772, 0.00306308701077789, 0.00275624594204454, 0.00248828152703351, 0.0022532962608532, 0.0020464264537931, 0.00186363793745098, 0.00186363793745098, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.3652573185303,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.3652573185303,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 13.9684157441185,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol2)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 2.48792409884518e-4, 2.68934492204166e-4, 2.91714659122262e-4, 3.17623131339174e-4, 3.47270845103391e-4, 3.81427252819682e-4, 4.21072777783004e-4, 4.67472851036241e-4, 5.22284551741017e-4, 5.87714693021001e-4, 6.66766851284312e-4, 7.63670787967941e-4, 8.84770474192876e-4, 0.00104070352533188, 0.0011374974680228, 0.00125212747096001, 0.00139105702868171, 0.00156400878692609, 0.00178548276495546, 0.00192072598106041, 0.00207671160461257, 0.00225752910426872, 0.00246799347047958, 0.00271372474904917, 0.00300122306647262, 0.00333793597986119, 0.0037323153207929, 0.00395405691179931, 0.00419386166881425, 0.00445308628378734, 0.00473315644533241, 0.00503556742201065, 0.00536188469770417, 0.00571374478687636, 0.00609285639643204, 0.00650100214777073, 0.00694004112916258, 0.00741191261696185, 0.0079186413871729, 0.00846234514021851, 0.00904524468629897, 0.00966967769286694, 0.0103381169881629, 0.0110531946571155, 0.0118177334739424, 0.012634787611165, 0.0135076950772786, 0.0144401450063006, 0.0149299679950186, 0.0154362638099429, 0.0159596346369675, 0.0165007253892703, 0.0170602289650773, 0.0176388922046701, 0.0182375226454925, 0.0188569961901543, 0.0194982658210625, 0.0201623715179649, 0.0208504515615468, 0.0215637554384231, 0.0223036586015754, 0.0230716793869101, 0.0238694984430685, 0.0246989811002293, 0.0255622031872676, 0.0264614809090677, 0.0273994055218156, 0.0283788836997123, 0.0294031673299104, 0.030460119774746, 0.0315367016195123, 0.0326321936931721, 0.0337458062636595, 0.0348766783938241, 0.0371863994134884, 0.0395530364376561, 0.0419671318699658, 0.0444181177622555, 0.0493832348285615, 0.0543438940739961, 0.0567863066772631, 0.0591828688170125, 0.0603589846938269, 0.0615176402959851, 0.062656812805759, 0.0637744782860509, 0.064868617718731, 0.0659372231566055, 0.0669783039628304, 0.0679898931105405, 0.0689700535146161, 0.0699168843667328, 0.0708285274442808, 0.0717031733633875, 0.0725390677460285, 0.0733345172712025, 0.0740878955803448, 0.0747976490074873, 0.0754623021052302, 0.0760804629383596, 0.0766508281178514, 0.0771721875491187, 0.0776434288696801, 0.078063541552864, 0.0784316206557918, 0.0787468701916764, 0.079008606108364, 0.0792162588570964, 0.079369375537635, 0.0794676216081269, 0.0795107821504309, 0.0794987626840283, 0.0794315895240795, 0.0793094096816805, 0.0791324903068617, 0.0789012176773622, 0.0786160957386843, 0.0782777442033593, 0.0778868962197371, 0.0774443956228979, 0.0769511937825063, 0.0764083460645419, 0.0758170079258062, 0.0751784306619787, 0.0744939568317082, 0.073765015380759, 0.0729931164916422, 0.0721798461853876, 0.0713268607031156, 0.0704358806959479, 0.0695086852524592, 0.0685471057933138, 0.0675530198630398, 0.0665283448489875, 0.065475031657379, 0.0643950583761025, 0.0632904239534454, 0.0621631419212788, 0.0610152341904453, 0.0598487249451445, 0.05746797427795, 0.0550369054934535, 0.0525712052292276, 0.0475960434846293, 0.0451149148200672, 0.0426555779505037, 0.0402299541201631, 0.0378489171181545, 0.0355222414447888, 0.0343820347143097, 0.0332585700109851, 0.0321527486547452, 0.031065400503709, 0.0299972844622407, 0.0289490892271018, 0.027921434258161, 0.0269148709595606, 0.025929884056747, 0.024966893154356, 0.0240283443600621, 0.0231266863060959, 0.022262001630068, 0.0214321573159769, 0.0206352065274766, 0.0198693691469367, 0.0191330144818823, 0.0184246458789018, 0.0177428870192835, 0.0170864696999719, 0.0164542229285751, 0.0158450631827582, 0.0152579857030217, 0.0146920567039558, 0.0141464064029647, 0.0136202227775484, 0.0131127459727152, 0.0126232632892002, 0.0121511046911465, 0.0116956387788466, 0.0108324313039391, 0.0100292342303077, 0.00928206368804716, 0.00858728750317076, 0.00794156825025571, 0.00734181772475547, 0.00678516064910172, 0.00626890583613683, 0.00579052336092433, 0.00534762655583822, 0.0049379578577728, 0.00455937771089962, 0.00420985587175784, 0.00388746458177112, 0.00359037317037727, 0.00331684373363881, 0.00306522760137749, 0.00283396236288524, 0.00262156926899485, 0.00242665086819628, 0.00208404143873408, 0.00179649598355178, 0.00155553402897705, 0.00135375617286484, 0.00118476193076081, 0.00104306279653263, 9.2399241576911e-4, 7.38642733182819e-4, 6.04450954815303e-4, 5.04873238447602e-4, 4.28884370038163e-4, 3.21250153150421e-4, 2.48805114532513e-4, 1.96993607878645e-4, 1.58572323826609e-4, 1.29402318178748e-4, 1.06859419953892e-4, 8.91769964677521e-5, 7.51246645847271e-5, 6.38258444236883e-5, 5.46446190521569e-5, 4.71123272195837e-5, 4.08786363718339e-5, 3.56782645382177e-5, 3.13079470516884e-5, 2.76102406885584e-5, 2.44619698797994e-5, 2.17658741780913e-5, 1.94444953837687e-5, 1.74356525810255e-5, 1.56890569886702e-5, 1.41637544335125e-5, 1.28261752369819e-5, 1.16486343859671e-5, 1.06081686546547e-5, 1.06081686546547e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol2)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.087461860365474,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.087461860365474,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.0795107821504309,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol2)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 124,
      "fX" : [6.149995, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.265, 6.2675, 6.27, 6.2725, 6.275, 6.2775, 6.28, 6.2825, 6.285, 6.2875, 6.29, 6.2925, 6.295, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.450005],
      "fY" : [0, 0.350039696873593, 0.341183340332368, 0.332440461303245, 0.323811059786227, 0.315295135781317, 0.306892689288512, 0.298603720307808, 0.29042822883921, 0.282366214882719, 0.27441767843833, 0.266582619506046, 0.258861038085869, 0.251252934177795, 0.243758307781826, 0.236377158897964, 0.229109487526207, 0.221955293666552, 0.214914577319002, 0.207987338483559, 0.201173577160221, 0.194473293348986, 0.187886487049855, 0.181413158262832, 0.175053306987913, 0.168806933225097, 0.162674036974386, 0.15665461823578, 0.150748677009279, 0.144956213294884, 0.139277227092594, 0.133711718402408, 0.128259687224326, 0.122921133558351, 0.11769605740448, 0.112584458762713, 0.10758633763305, 0.102701694015494, 0.0979305279100432, 0.0932728393166953, 0.0887286282354522, 0.0842978946663156, 0.0799806386092837, 0.0757768600643552, 0.0716865590315316, 0.0677097355108128, 0.0638463895021989, 0.0600965210056912, 0.0564601300212883, 0.052937216548989, 0.0495277805887945, 0.0462318221407061, 0.0430493412047225, 0.0399803377808426, 0.0370248118690675, 0.0341827634693984, 0.031454192581834, 0.0288390992063735, 0.0263374833430179, 0.0239493449917681, 0.0216746841526222, 0.0195135008255812, 0.0174657950106458, 0.0155315667078145, 0.0137108159170881, 0.0120035426384671, 0.010409746871951, 0.00892942861753913, 0.00756258787523216, 0.00630922464503049, 0.00516933892693363, 0.0041429307209412, 0.00323000002705366, 0.00243054684527125, 0.00174457117559365, 0.00117207301802066, 7.13052372552544e-4, 3.67509239189408e-4, 1.35443617931011e-4, 1.6855508777492e-5, 1.17449117288321e-5, 1.20111826785028e-4, 3.41956253946101e-4, 6.77278193211917e-4, 0.00112607764458252, 0.00168835460805815, 0.00236410908363866, 0.00315334107132373, 0.00405605057111362, 0.00507223758300868, 0.00620190210700861, 0.00744504414311296, 0.00880166369132212, 0.0102717607516366, 0.011855335324056, 0.0135523874085796, 0.0153629170052087, 0.0172869241139426, 0.0193244087347807, 0.0214753708677244, 0.023739810512773, 0.0261177276699255, 0.0286091223391829, 0.031213994520546, 0.033932344214014, 0.0367641714195858, 0.0397094761372625, 0.042768258367045, 0.0459405181089324, 0.0492262553629235, 0.0526254701290194, 0.0561381624072214, 0.0597643321975282, 0.0635039794999386, 0.0673571043144552, 0.0713237066410767, 0.0754037864798015, 0.0795973438306326, 0.0839043786935686, 0.088324891068608, 0.0928588809557521, 0.0975063483455951, 0.0975063483455951, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol2)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 126,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 124,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.385043666560952,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.385043666560952,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.350039696873593,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_ddmKLa]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 126,
      "fX" : [6.144995, 6.145, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.265, 6.2675, 6.27, 6.2725, 6.275, 6.2775, 6.28, 6.2825, 6.285, 6.2875, 6.29, 6.2925, 6.295, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.0342815192292323, 0.0342815192292323, 0.0388892709668953, 0.0434147801790239, 0.0478580468656165, 0.0522190710266716, 0.0564978526621907, 0.0606943917721753, 0.0648086883566239, 0.0688407424155351, 0.0727905539489117, 0.0766581229567524, 0.0804434494390556, 0.0841465333958243, 0.0877673748270569, 0.0913059737327522, 0.0947623301129116, 0.0981364439675362, 0.101428315296625, 0.104637944100176, 0.107765330378192, 0.110810474130673, 0.113773375357617, 0.116654034059025, 0.119452450234896, 0.122168623885233, 0.124802555010034, 0.127354243609298, 0.129823689683027, 0.132210893231219, 0.134515854253875, 0.136738572750995, 0.13887904872258, 0.140937282168628, 0.14291327308914, 0.144807021484116, 0.146618527353557, 0.148347790697461, 0.149994811515829, 0.151559589808662, 0.153042125575958, 0.154442418817719, 0.155760469533943, 0.156996277724632, 0.158149843389784, 0.159221166529401, 0.160210247143482, 0.161117085232026, 0.161941680795034, 0.162684033832507, 0.163344144344444, 0.163922012330844, 0.164417637791709, 0.164831020727037, 0.16516216113683, 0.165411059021086, 0.165577714379807, 0.165662127212992, 0.16566429752064, 0.165584225302753, 0.16542191055933, 0.165177353290371, 0.164850553495875, 0.164441511175844, 0.163950226330277, 0.163376698959174, 0.162720929062534, 0.161982916640359, 0.161162661692648, 0.160260164219401, 0.159275424220618, 0.158208441696299, 0.157059216646443, 0.155827749071052, 0.154514038970126, 0.153118086343662, 0.151639891191663, 0.150079453514128, 0.148436773311057, 0.14671185058245, 0.144904685328307, 0.143015277548628, 0.141043627243413, 0.138989734412662, 0.136853599056375, 0.134635221174552, 0.132334600767193, 0.129951737834298, 0.127486632375868, 0.124939284391901, 0.122309693882398, 0.119597860847359, 0.116803785286785, 0.113927467200674, 0.110968906589026, 0.107928103451844, 0.104805057789125, 0.10159976960087, 0.0983122388870796, 0.0949424656477523, 0.091490449882889, 0.087956191592491, 0.0843396907765571, 0.0806409474350858, 0.0768599615680785, 0.0729967331755366, 0.0690512622574588, 0.0650235488138436, 0.0609135928446923, 0.0567213943500065, 0.0524469533297848, 0.0480902697840256, 0.0436513437127304, 0.0391301751159007, 0.0345267639935335, 0.0298411103456302, 0.0250732141721927, 0.0202230754732175, 0.0152906942487062, 0.0102760704986607, 0.0051792042230793, 9.54323996298244e-8, 9.54323996298244e-8, 9.54323996298244e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_ddmKLa]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 128,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 126,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.182230727272705,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.182230727272705,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.16566429752064,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 110,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.256875, 6.2575, 6.25875, 6.26, 6.265, 6.26625, 6.2675, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.28, 6.28125, 6.2825, 6.28375, 6.285, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 0.428277738725614, 0.428277738725614, 0.423370457465377, 0.419054211662071, 0.415415613271889, 0.412562602215668, 0.410631124972052, 0.409794402254507, 0.410276009807525, 0.412368719575755, 0.416462430234319, 0.423087812209998, 0.432992177707293, 0.447296376474906, 0.46787985725085, 0.498392382367184, 0.546778607023926, 0.630770817401664, 0.787646119762061, 0.91362853032257, 1.0873012757665, 1.32440826007239, 1.64389415869575, 1.84140714255039, 2.06830426212123, 2.32820306251373, 2.62527334526639, 2.964508428947, 3.35217204988864, 3.7965312646549, 4.30906629073201, 4.90650251176212, 5.24453510150345, 5.61151562886146, 6.39037441456562, 7.21514224570158, 10.6776142385725, 11.4874477762451, 12.230823234853, 12.8854896090019, 13.1730204974417, 13.4308336929764, 13.6567903780679, 13.8489874467097, 14.005785085622, 14.1258308558788, 14.2080797673187, 14.251809917863, 14.2566333615664, 14.2225019703774, 14.1497081623723, 14.0388804806343, 13.890974118803, 13.7072565984423, 13.4892889066982, 13.2389024973494, 12.6493886858654, 11.9576910456064, 11.1851408156681, 10.3543003881441, 9.4878489305883, 7.73339878423005, 6.88289102899233, 6.0706092868223, 5.30795867952544, 4.603140385412, 3.97738695779013, 3.44479109108767, 2.98780927606517, 2.59351096614167, 2.25226962161485, 1.95665110619279, 1.70069749881913, 1.47946515244474, 1.12478915080582, 0.864496403958083, 0.676083340916951, 0.541338109155886, 0.445743344993727, 0.329819921892722, 0.269145474705321, 0.234033378937923, 0.211048481012595, 0.194405730027169, 0.181533441433764, 0.171151870838284, 0.162529751582138, 0.155203446405841, 0.148860827501356, 0.143284511371494, 0.138319624306912, 0.13385381281161, 0.12980427404256, 0.126109111413573, 0.122721455034402, 0.119605392202003, 0.116733105923779, 0.114082833599783, 0.111637391301233, 0.109383093750882, 0.107308954854606, 0.105406089614873, 0.103667262268174, 0.10208654173994, 0.100659036655448, 0.0993806898841004, 0.0993806898841004, 0.0993806898841004, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmp_pvjb_rd|aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 112,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 110,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.682296697723,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.682296697723,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 14.2566333615664,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]",
      "fTitle" : "Histogram of ds_1000_plot__fmbcp_pvj_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [0, 1, 1, 0, 0, 2, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 3, 2, 5, 3, 8, 13, 18, 13, 11, 6, 7, 3, 1, 0, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]",
        "fTitle" : "Histogram of ds_1000_plot__fmbcp_pvj_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.6531080546221,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.6531080546221,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [0, 0.82724622097655, 0.82724622097655, 0, 0, 1.29181456018103, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0, 1.63270468610957, 1.29181456018103, 2.15969114440678, 1.63270468610957, 2.76838605646272, 3.5586623304375, 4.20288721196007, 3.5586623304375, 3.26557940095131, 2.37993137929577, 2.58147045606626, 1.63270468610957, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.9181858328834, 2.63785962345524, 3.38247265214689, 2.9181858328834, 3.94514151986907, 4.69757337260906, 5.32100732238368, 4.69757337260906, 4.41652052316603, 3.58364154598457, 3.77028072043409, 2.9181858328834, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 23.3210073223837,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/fit_psipi_y_neg.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.65259259277996,
  "fY1" : -4.33620480954377,
  "fX2" : 3.71432098766,
  "fY2" : 31.8071687379655,
  "fXtoAbsPixelk" : -59172.0001272048,
  "fXtoPixelk" : -59172.0001272048,
  "fXtoPixel" : 16200.0000476838,
  "fYtoAbsPixelk" : 704.022184428731,
  "fYtoPixelk" : 704.022184428731,
  "fYtoPixel" : -22.1340711029209,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.65259259277996,
  "fPixeltoXk" : 3.65259259277996,
  "fPixeltoX" : 6.17283948800344e-5,
  "fAbsPixeltoYk" : 31.8071687379655,
  "fPixeltoYk" : -4.33620480954377,
  "fPixeltoY" : -0.0451792169343866,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.66,
  "fUymin" : 0.001,
  "fUxmax" : 3.71,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.66,
      "fY1" : 0.001,
      "fX2" : 3.71,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1b53bf20",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.66,
        "fXmax" : 3.71,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : 0.001,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.68375, 3.683875, 3.684, 3.68425, 3.684375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.710001],
      "fY" : [0, 0.0341587514702694, 0.0365909722875417, 0.0393122001744978, 0.0423718162112574, 0.0458304588046177, 0.0497632985734702, 0.0542644942776884, 0.059453347458484, 0.0654829456156787, 0.0725525276524166, 0.0809255635538852, 0.090956981279621, 0.103136407213281, 0.11816507861689, 0.137122686524956, 0.161910195305065, 0.177585759757389, 0.196516367541481, 0.220074573289164, 0.250403019945745, 0.290795576880579, 0.316228633185066, 0.346187248073219, 0.381639238539308, 0.423728941705814, 0.473795294718776, 0.5333881457606, 0.604282116066307, 0.644585831118786, 0.688487671369561, 0.736277200432078, 0.788259717799934, 0.844756508203441, 0.906105155531697, 0.972659972626308, 1.04479261434171, 1.12289296131478, 1.2073703870056, 1.29865555224991, 1.39720291180155, 1.50349416894437, 1.61804298109733, 1.74140130683384, 1.87416790062679, 2.01699961695422, 2.17062639615823, 2.33587109408858, 2.42313900517696, 2.51367572088134, 2.60762330723552, 2.70513622357906, 2.80638309462549, 2.91154876250918, 3.02083666755286, 3.13447161627301, 3.25270300722208, 3.37580860019167, 3.5040989328316, 3.63792251194208, 3.77767193581748, 3.92379114077515, 4.07678401175416, 4.23722465659312, 4.40576972042749, 4.58317321616722, 4.7703044768471, 4.96817000629037, 5.177940230569, 5.39759343855194, 5.62297846619833, 5.85394751989536, 6.09035674345341, 6.33203883496399, 6.57880245285155, 6.83043171585731, 7.08668580533976, 7.34729867789714, 7.61197889594392, 7.88040958336672, 8.42712832992509, 8.98441792689373, 9.54885464815716, 10.6836928624099, 11.2455753228866, 11.7976625306352, 12.0685349223106, 12.335145193181, 12.5968764921031, 12.8531101370128, 13.1032280906132, 13.3466154979747, 13.5826632714461, 13.8107707076095, 14.0303481203948, 14.2408194739398, 14.4416249984727, 14.6322237722745, 14.8120962526601, 14.9807467390313, 15.1377057512688, 15.2825323070588, 15.4148160823048, 15.4761350861448, 15.5341794394211, 15.5889073534643, 15.6402793090782, 15.6882581063928, 15.7328089119277, 15.7738993027855, 15.8114993078857, 15.8455814461694, 15.8761207617068, 15.9030948556369, 15.9264839148841, 15.9462707375995, 15.9624407552768, 15.9749820515034, 15.9838853773147, 15.9891441631187, 15.9907545271706, 15.9887152805825, 15.9830279288581, 15.9736966699495, 15.96072838884, 15.9441326486619, 15.9239216783678, 15.9001103569772, 15.8727161944267, 15.8417593090606, 15.8072624018034, 15.7692507270599, 15.7277520604005, 15.6827966630888, 15.6344172435149, 15.5826489156085, 15.5275291543068, 15.4690977481558, 15.4073967491359, 15.2743651778275, 15.1288140521917, 14.9711555552753, 14.8018324049061, 14.621315685985, 14.430102566765, 14.2287139150379, 14.0176918306245, 13.7975971109152, 13.5690066664558, 13.3325109036002, 13.0887110911614, 12.8382167278118, 12.5816429265756, 12.3196078322728, 12.0527300871696, 11.7816263593596, 11.2291834750176, 10.6670843442369, 9.53220398017163, 8.96792495563724, 8.41089896173256, 7.8645386525642, 7.59631912863519, 7.33186939655598, 7.07150483874843, 6.81551539812941, 6.56416563000641, 6.31769487861747, 6.07631757120965, 5.84132574409997, 5.61615126014129, 5.40048212245893, 5.19375642976302, 4.99545975535772, 4.80512058749851, 4.62230622313519, 4.4466190671069, 4.27769329437618, 4.11519183775086, 3.95880366782678, 3.80824133557501, 3.66323875126972, 3.52354917635493, 3.38894340734492, 3.25920813308372, 3.13414444867997, 3.01356651114268, 2.89730032328174, 2.78518263382175, 2.67705994286067, 2.57278760287956, 2.4722290064857, 2.37525485289947, 2.28174248595674, 2.19157529709535, 2.10464218738205, 1.94005850058022, 1.78719560552021, 1.64531953183544, 1.51374857013118, 1.39184561750548, 1.27901210843513, 1.17468323896677, 1.07832423939451, 0.989427490187313, 0.907510309261175, 0.832113266915372, 0.76279890878114, 0.699150787638664, 0.640772722506206, 0.587288218457895, 0.538339993518691, 0.493589570013588, 0.45271689716864, 0.41541997975697, 0.381414494328931, 0.32222639721634, 0.273215047074969, 0.232695730905448, 0.199218275186486, 0.171546845768611, 0.148638535649401, 0.129621503592848, 0.100500649474024, 0.0798370509694508, 0.0647696377045186, 0.053454064590691, 0.0377968160901275, 0.0276422975771187, 0.0206860006850957, 0.0157611054242703, 0.0121942691113762, 0.00956351372216992, 0.00759222618766268, 0.00609402097445265, 0.00494067115000984, 0.00404237305256461, 0.00333521606089202, 0.00277304701825808, 0.0023220865039638, 0.0023220865039638, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*((RDP_CB2)_plus_(RDP_GA))_SS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 17.5898299798876,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 17.5898299798876,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 15.9907545271706,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol2)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 6,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 82,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7005, 3.701, 3.7015, 3.702, 3.7025, 3.703, 3.7035, 3.704, 3.7045, 3.705, 3.7055, 3.706, 3.7065, 3.707, 3.7075, 3.708, 3.7085, 3.709, 3.7095, 3.71, 3.71, 3.710001],
      "fY" : [0, 2.21993328237877e-14, 2.88057637625931e-4, 6.67972655584729e-4, 0.00114155818006353, 0.00171063870000426, 0.002377050053291, 0.00314263941290423, 0.00400926527306749, 0.00497879743538304, 0.00605311699496245, 0.00723411632654438, 0.00852369907060603, 0.00992378011946211, 0.0114362856033608, 0.0130631528765649, 0.0148063305034276, 0.016667778244455, 0.0186494670423666, 0.0207533790081403, 0.0229815074070518, 0.0253358566447005, 0.0278184422530349, 0.0304312908763599, 0.0317872001800805, 0.0331764402573415, 0.0345992675577964, 0.0360559392229938, 0.0375467130859424, 0.0390718476706706, 0.0406316021917852, 0.042226236554035, 0.0438560113518751, 0.0455211878690255, 0.0472220280780286, 0.0489587946398145, 0.05073175090326, 0.0525411609047482, 0.0543872893677324, 0.0562704017022943, 0.0581907640047002, 0.0601486430569641, 0.0621443063264129, 0.0641780219652353, 0.066250058810047, 0.0683606863814548, 0.0705101748836056, 0.0726987952037501, 0.0749268189118062, 0.0771945182599139, 0.0795021661819894, 0.0818500362932902, 0.0842384028899708, 0.0866675409486391, 0.0891377261259205, 0.0916492347580122, 0.0942023438602358, 0.0967973311265995, 0.0994344749293624, 0.102114054318578, 0.104836349021659, 0.107601639442939, 0.110410206663219, 0.113262332439327, 0.116158299203683, 0.119098390063848, 0.122082888802077, 0.125112079874882, 0.128186248412584, 0.13130568021887, 0.134470661770351, 0.137681480216118, 0.140938423377289, 0.144241779746568, 0.147591838487814, 0.150988889435571, 0.15443322309464, 0.157925130639635, 0.161464903914526, 0.165052835424971, 0.165052835424971, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[((RDBP_CB2)_plus_(RDBP_GA))*(p_pspol2)_SB_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.181558118967469,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.181558118967469,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.165052835424971,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol2)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1181,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [3.659999, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.68375, 3.683875, 3.684, 3.68425, 3.684375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.687875, 3.688, 3.68825, 3.688375, 3.6885, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.710001],
      "fY" : [0, 2.76569536170589e-4, 2.96262240216957e-4, 3.18294917118657e-4, 3.43067385423982e-4, 3.71070609682868e-4, 4.02913215863937e-4, 4.39357569200802e-4, 4.81369605815167e-4, 5.30188813012532e-4, 5.87428347265482e-4, 6.55221418028751e-4, 7.36441732827285e-4, 8.35053597614794e-4, 9.56734645675761e-4, 0.0011102266967714, 0.00131092108725888, 0.00143783976558249, 0.00159111320764113, 0.00178185443078913, 0.00202741154466333, 0.00235445367165483, 0.00256037479824093, 0.00280293753450316, 0.00308997790153953, 0.00343076113222787, 0.00383612805679476, 0.00431862716646114, 0.00489262684855744, 0.00521894965891301, 0.00557440502752506, 0.00596133743335771, 0.00638221876240514, 0.00683965032663033, 0.00733636540566466, 0.00787523272667303, 0.00845926142805437, 0.00909160821496501, 0.00977558761803334, 0.0105146865231221, 0.0113125844657842, 0.0121731816018524, 0.0131006368068123, 0.0140994190650404, 0.0151743762483035, 0.0163308266405114, 0.0175746802721296, 0.0189125994727486, 0.0196191723026512, 0.0203522113158178, 0.0211128667632201, 0.0219023892393928, 0.0227221440301498, 0.0235736277271749, 0.0244584875041281, 0.0253785435280626, 0.0263358150777575, 0.0273325510614259, 0.0283712657762854, 0.0294547809403418, 0.0305862752625207, 0.0317693431148668, 0.0330080642490658, 0.0343070869830976, 0.0356717279059102, 0.0371080919537731, 0.0386232177631662, 0.0402252545867282, 0.0419236788889641, 0.0437021216960174, 0.0455269727187549, 0.047397035332324, 0.0493111447915882, 0.0512679465209487, 0.0532658913053867, 0.0553032312420358, 0.0573780165201705, 0.0594880930944275, 0.0616311013130516, 0.0638044755588607, 0.0682310351854038, 0.0727431826940872, 0.0773131975651912, 0.0865015216413131, 0.0910508557003077, 0.0955208815765649, 0.0977140253099445, 0.0998726603823388, 0.101991792400593, 0.104066412147326, 0.106091515625579, 0.108062124604725, 0.109973307549449, 0.11182020080817, 0.113598029932295, 0.115302130993418, 0.116927971763064, 0.118471172617783, 0.119927527031479, 0.121293021517753, 0.122563854886768, 0.123736456683848, 0.124807504681445, 0.125303979749196, 0.125773941301418, 0.12621705099223, 0.126632988850752, 0.127021453684745, 0.127382163461669, 0.127714855666491, 0.128019287635546, 0.128295236865863, 0.128542501299415, 0.128760899581723, 0.12895027129436, 0.129110477160943, 0.129241399226193, 0.12934294100776, 0.129415027620532, 0.129457605873191, 0.129470644336827, 0.129454133385497, 0.129408085208654, 0.12933253379541, 0.129227534890678, 0.129093165923257, 0.128929525906007, 0.128736735308309, 0.128514935901004, 0.128264290574156, 0.127984983127929, 0.127677218036983, 0.127341220188827, 0.126977234596623, 0.12658552608692, 0.126166378962942, 0.125720096644038, 0.125247001281901, 0.124747433354336, 0.123670330755758, 0.122491862410941, 0.121215365598594, 0.11984442482515, 0.118382854273706, 0.116834679313669, 0.115204117199984, 0.113495557094713, 0.111713539546543, 0.109862735565836, 0.10794792543303, 0.105973977377482, 0.103945826262379, 0.101868452408034, 0.0997468606819776, 0.0975860599793616, 0.0953910432112636, 0.090918137566097, 0.086367049215657, 0.0771783838696234, 0.0726096458048818, 0.0680996325831379, 0.0636759750785529, 0.0615043105377833, 0.0593631684704205, 0.0572551023998333, 0.0551824598760517, 0.053147382895944, 0.0511518093325898, 0.0491974753163132, 0.0472948419403782, 0.0454716956043622, 0.0437255101962966, 0.0420517362296686, 0.0404462086004701, 0.0389051096696226, 0.0374249360162825, 0.0360024684739262, 0.0346347451058149, 0.0333190368158024, 0.0320528253251361, 0.0308337832757837, 0.0296597562473148, 0.0285287464978608, 0.027438898259895, 0.0263884844396295, 0.0253758945849496, 0.0243996240006421, 0.0234582639021323, 0.0225504925101523, 0.0216750669983431, 0.0208308162144965, 0.0200166341040401, 0.0192314737710806, 0.0184743421184769, 0.0177442950140649, 0.0170404329349078, 0.0157078656729092, 0.0144701969009333, 0.0133214839590433, 0.0122562073231646, 0.0112692086298763, 0.0103556415372603, 0.00951093305711627, 0.00873075337634675, 0.00801099250579189, 0.00734774236467173, 0.00673728313730909, 0.0061760729333638, 0.0056607399488481, 0.00518807646727228, 0.004755034162145, 0.00435872026643392, 0.00399639426388619, 0.00366546483338232, 0.00336348684223366, 0.00308815823895394, 0.002608936257451, 0.00221211126261794, 0.0018840428175898, 0.00161298945639118, 0.00138894513188067, 0.00120346584966404, 0.0010494926653748, 8.13712937783045e-4, 6.46408173760883e-4, 5.24413448584822e-4, 4.32795849202727e-4, 3.06025467701006e-4, 2.23808455828577e-4, 1.67486145378612e-4, 1.27611268828727e-4, 9.87320439685278e-5, 7.74318861333003e-5, 6.14711716571856e-5, 4.93408125816643e-5, 4.00026075168156e-5, 3.27294526894331e-5, 2.70038897584547e-5, 2.24522353601358e-5, 1.88009912454856e-5, 1.88009912454856e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[(bp_pol2)*((RDP_CB2)_plus_(RDP_GA))_BS_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 3.6549988,
          "fXmax" : 3.7150012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.14241770877051,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.14241770877051,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.129470644336827,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_ddmKLa]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [3.658999, 3.659, 3.66, 3.6605, 3.661, 3.6615, 3.662, 3.6625, 3.663, 3.6635, 3.664, 3.6645, 3.665, 3.6655, 3.666, 3.6665, 3.667, 3.6675, 3.668, 3.6685, 3.669, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7005, 3.701, 3.7015, 3.702, 3.7025, 3.703, 3.7035, 3.704, 3.7045, 3.705, 3.7055, 3.706, 3.7065, 3.707, 3.7075, 3.708, 3.7085, 3.709, 3.7095, 3.71, 3.71, 3.711, 3.711001],
      "fY" : [0, 0.101658100394455, 0.101658100394455, 0.105794518659447, 0.109843768402364, 0.1138058496232, 0.117680762321953, 0.121468506498629, 0.125169082153225, 0.128782489285738, 0.132308727896174, 0.13574779798453, 0.139099699550804, 0.142364432594997, 0.145541997117113, 0.148632393117149, 0.151635620595106, 0.154551679550982, 0.157380569984775, 0.160122291896489, 0.162776845286125, 0.165344230153682, 0.167824446499156, 0.170217494322552, 0.172523373623868, 0.174742084403102, 0.176873626660259, 0.178918000395335, 0.180875205608329, 0.182745242299244, 0.18452811046808, 0.186223810114837, 0.187832341239513, 0.189353703842109, 0.190787897922624, 0.192134923481059, 0.193394780517415, 0.194567469031692, 0.195652989023887, 0.196651340494003, 0.197562523442039, 0.198386537867995, 0.199123383771871, 0.199773061153667, 0.200335570013383, 0.200810910351019, 0.201199082166576, 0.201500085460052, 0.201713920231448, 0.201840586480764, 0.201880084208001, 0.201832413413157, 0.201697574096233, 0.20147556625723, 0.201166389896146, 0.200770045012983, 0.200286531607739, 0.199715849680416, 0.199057999231012, 0.198312980259528, 0.197480792765965, 0.196561436750322, 0.195554912212599, 0.194461219152795, 0.193280357570913, 0.192012327466949, 0.190657128840905, 0.189214761692783, 0.187685226022579, 0.186068521830296, 0.184364649115933, 0.182573607879491, 0.180695398120968, 0.178730019840364, 0.17667747303768, 0.174537757712917, 0.172310873866075, 0.169996821497154, 0.16759560060615, 0.165107211193066, 0.162531653257905, 0.159868926800661, 0.157119031821338, 0.154281968319937, 0.151357736296453, 0.148346335750889, 0.145247766683249, 0.142062029093528, 0.138789122981724, 0.135429048347841, 0.131981805191877, 0.128447393513833, 0.124825813313713, 0.121117064591513, 0.117321147347229, 0.113438061580866, 0.109467807292426, 0.105410384481902, 0.101265793149298, 0.0970340332946185, 0.092715104917855, 0.0883090080190114, 0.0838157426071663, 0.0838157426071663, 0.0838157426071663, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]_Comp[pol2_ddmKLa]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 3.6537988,
          "fXmax" : 3.7162012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.222068092628801,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.222068092628801,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 0.201880084208001,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
      "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 102,
      "fX" : [3.658999, 3.659, 3.66, 3.661, 3.662, 3.663, 3.664, 3.665, 3.666, 3.667, 3.668, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.68125, 3.6815, 3.68175, 3.682, 3.68225, 3.6825, 3.682625, 3.68275, 3.682875, 3.683, 3.68325, 3.6835, 3.68375, 3.684, 3.6845, 3.68475, 3.685, 3.685125, 3.68525, 3.685375, 3.6855, 3.685625, 3.68575, 3.685875, 3.686, 3.686125, 3.68625, 3.686375, 3.6865, 3.686625, 3.68675, 3.686875, 3.687, 3.687125, 3.68725, 3.6875, 3.68775, 3.688, 3.6885, 3.68875, 3.689, 3.689125, 3.68925, 3.6895, 3.68975, 3.69, 3.69025, 3.6905, 3.69075, 3.691, 3.69125, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.701, 3.702, 3.703, 3.704, 3.705, 3.706, 3.707, 3.708, 3.709, 3.71, 3.71, 3.711, 3.711001],
      "fY" : [0, 0.136093421400917, 0.136093421400917, 0.147019060567748, 0.157979230069154, 0.16902552392997, 0.180220896010479, 0.191642961393429, 0.203388488376907, 0.215579602932472, 0.22837250184885, 0.24196991828077, 0.256639347797614, 0.272740495706923, 0.290768867590616, 0.311433304474256, 0.335824176566373, 0.365859788135264, 0.405563156916201, 0.46447467905019, 0.56539655363975, 0.758250803776153, 0.916591392975978, 1.13790076135393, 1.44348002927485, 1.85929763017056, 2.118385775964, 2.41812044337024, 2.76480957983457, 3.16675276327929, 3.63560672631426, 4.18884776953015, 4.5052248352117, 4.85437684489214, 5.24288988592989, 5.67618592073675, 6.61897857035584, 7.64322662503013, 8.73255395326658, 9.86410386915334, 12.1325625387108, 13.1972574080834, 14.1633603301845, 14.5972303796598, 14.9921397923456, 15.3438174045557, 15.6483759321917, 15.902386805568, 16.1029474926531, 16.2477394127804, 16.3350747809531, 16.3639310228748, 16.3339717523349, 16.2455536925698, 16.0997193369542, 15.8981755660099, 15.6432588509973, 15.3378880633955, 14.9855062597355, 14.5900131096144, 14.155689870783, 13.1891004318327, 12.1245011272135, 11.0014681873234, 8.72804332547848, 7.64077223026204, 6.61886864162077, 6.13887895216023, 5.69469926223514, 4.91067988526952, 4.24224976963477, 3.66820761951971, 3.17300345888153, 2.74489762374723, 2.37472930198052, 2.05509480304902, 1.77980375095961, 1.54352438376575, 1.16969320243199, 0.901425619476308, 0.712428274406056, 0.581414030187692, 0.491643218042721, 0.388560912639104, 0.339010968474182, 0.312865275254608, 0.297347676921991, 0.287195090417452, 0.28008657297039, 0.274848092432491, 0.27080310027792, 0.267528458653876, 0.264747582426079, 0.262274855319617, 0.259983301320874, 0.257784689544248, 0.25561690253552, 0.253435734811109, 0.251209465527347, 0.251209465527347, 0.251209465527347, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit2d_fit2_(RDBP_CB2)_plus_(RDBP_GA)&(RDP_CB2)_plus_(RDP_GA)_pol2_pol2_Int[fmbcp_pvj_rd|aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]_Norm[fmbcp_pvj_rd,fmp_pvjb_rd]",
        "fTitle" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 104,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 102,
          "fXmin" : 3.6537988,
          "fXmax" : 3.7162012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 18.0003241251622,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18.0003241251622,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2",
      "_ymin" : 0,
      "_ymax" : 16.3639310228748,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]",
      "fTitle" : "Histogram of ds_1000_plot__fmp_pvjb_rd",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 50,
      "fX" : [3.6605, 3.6615, 3.6625, 3.6635, 3.6645, 3.6655, 3.6665, 3.6675, 3.6685, 3.6695, 3.6705, 3.6715, 3.6725, 3.6735, 3.6745, 3.6755, 3.6765, 3.6775, 3.6785, 3.6795, 3.6805, 3.6815, 3.6825, 3.6835, 3.6845, 3.6855, 3.6865, 3.6875, 3.6885, 3.6895, 3.6905, 3.6915, 3.6925, 3.6935, 3.6945, 3.6955, 3.6965, 3.6975, 3.6985, 3.6995, 3.7005, 3.7015, 3.7025, 3.7035, 3.7045, 3.7055, 3.7065, 3.7075, 3.7085, 3.7095],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 1, 2, 6, 9, 15, 7, 18, 12, 11, 8, 3, 1, 0, 0, 0, 0, 0, 1, 0, 3, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:(RDBP_CB2)+(RDBP_GA)&(RDP_CB2)+(RDP_GA)__pol2]",
        "fTitle" : "Histogram of ds_1000_plot__fmp_pvjb_rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.655,
          "fXmax" : 3.715,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.6531080546221,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.6531080546221,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [0, 0, 0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 1.29181456018103, 2.37993137929577, 2.94346103725076, 3.82938009857506, 2.58147045606626, 4.20288721196007, 3.41526599430015, 3.26557940095131, 2.76838605646272, 1.63270468610957, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0, 1.63270468610957, 0, 0, 0.82724622097655, 0.82724622097655, 0, 0, 0, 0, 0, 0],
      "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.63785962345524, 3.58364154598457, 4.11020413766764, 4.95873843272062, 3.77028072043409, 5.32100732238368, 4.55981905739127, 4.41652052316603, 3.94514151986907, 2.9181858328834, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.9181858328834, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 23.3210073223837,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
